Dojo: A Differentiable Physics Engine for Robotics

We present Dojo, a differentiable physics engine for robotics that prioritizes stable simulation, accurate contact physics, and differentiability with respect to states, actions, and system parameters. Dojo models hard contact and friction with a nonlinear complementarity problem with second-order cone constraints. We introduce a custom primal-dual interior-point method to solve the second order cone program for stable forward simulation over a broad range of sample rates. We obtain smooth gradient approximations with this solver through the implicit function theorem, giving gradients that are useful for downstream trajectory optimization, policy optimization, and system identification applications. Specifically, we propose to use the central path parameter threshold in the interior point solver as a user-tunable design parameter. A high value gives a smooth approximation to contact dynamics with smooth gradients for optimization and learning, while a low value gives precise simulation rollouts with hard contact. We demonstrate Dojo's differentiability in trajectory optimization, policy learning, and system identification examples. We also benchmark Dojo against MuJoCo, PyBullet, Drake, and Brax on a variety of robot models, and study the stability and simulation quality over a range of sample frequencies and accuracy tolerances. Finally, we evaluate the sim-to-real gap in hardware experiments with a Ufactory xArm 6 robot. Dojo is an open source project implemented in Julia with Python bindings, with code available at https://github.com/dojo-sim/Dojo.jl.

==> figures/data/impact_dojo_1.0e-10.csv <==
F,x,grad
0.001,2.0201322281643286e-9,2.141546822098661e-8
0.002,2.040743574127646e-9,2.184431313612123e-8
0.003,2.061779802442487e-9,2.228638054102561e-8
0.004,2.0832542912962992e-9,2.2742221861271618e-8
0.005,2.105180696432285e-9,2.3212417687989985e-8
0.006,2.1275735062609158e-9,2.3697579543124904e-8
0.007,2.1504477643041753e-9,2.41983519222444e-8
0.008,2.173819235729013e-9,2.4715414492781917e-8
0.009,2.19770418530274e-9,2.5249484236766764e-8
0.01,2.222119821482238e-9,2.5801318292995035e-8
0.011,2.247083963347052e-9,2.6371716277395765e-8
0.012,2.2726153181551467e-9,2.6961523513779895e-8
0.013,2.2987334813429072e-9,2.757163390931794e-8
0.014,2.325458769991684e-9,2.8202993740400475e-8
0.015,2.3528128334504572e-9,2.8856604950000533e-8
0.016,2.3808179316908706e-9,2.9533529422032247e-8
0.017,2.4094976014410463e-9,3.02348931113805e-8
0.018,2.4388766561855846e-9,3.0961891106517925e-8
0.019,2.4689807420763543e-9,3.171579234795274e-8
0.02,2.4998372816220638e-9,3.24979454346952e-8
0.021,2.5314746965321433e-9,3.3309784697177495e-8
0.022,2.563923018339409e-9,3.41528367697741e-8
0.023,2.597213888400063e-9,3.5028727807251414e-8
0.024,2.6313804468713897e-9,3.593919140065793e-8
0.025,2.666457776800968e-9,3.6886077237063834e-8
0.026,2.7024827375932148e-9,3.787136054755891e-8
0.027,2.739494298076295e-9,3.889715247673564e-8
0.028,2.777533480990968e-9,3.9965711362555115e-8
0.029,2.816643696057497e-9,4.107945543729841e-8
0.03,2.856870795486799e-9,4.224097653882098e-8
0.031,2.8982631850027474e-9,4.3453052755992875e-8
0.032,2.940866383749352e-9,4.471858428001241e-8
0.033,2.984740177236489e-9,4.604085718229456e-8
0.034,3.02994235257259e-9,4.742332462281951e-8
0.035,3.0765339720240092e-9,4.8869706936738315e-8
0.036,3.1245802611934437e-9,5.038401652557312e-8
0.037,3.174150275953025e-9,5.197058626782436e-8
0.038,3.225317735111588e-9,5.3634100249944085e-8
0.039,3.2781610204146716e-9,5.5379628971508056e-8
0.04,3.3327638981894836e-9,5.721266802538594e-8
0.041,3.3892157413895063e-9,5.913918150746156e-8
0.042,3.4476120291948575e-9,6.116565121061512e-8
0.043,3.508054957634954e-9,6.32991310478559e-8
0.044,3.570654050211175e-9,6.554730913599371e-8
0.045,3.636358825165331e-9,6.793370612712125e-8
0.046,3.703695072854174e-9,7.043869976186556e-8
0.047,3.773572176957174e-9,7.308616188916873e-8
0.048,3.8461366869135816e-9,7.588713046846607e-8
0.049,3.9215466984821035e-9,7.885373465299494e-8
0.05,3.999972963963927e-9,8.199932675090339e-8
0.051,4.081600113448047e-9,8.533863338211489e-8
0.052,4.166628042590048e-9,8.888792908390286e-8
0.053,4.255274022035849e-9,9.266523549600336e-8
0.054,4.347773863155879e-9,9.669055165417718e-8
0.055,4.444384471558038e-9,1.0098612021058884e-7
0.056,4.545386123044892e-9,1.055767366864302e-7
0.057,4.651085072637784e-9,1.1049010930630488e-7
0.058,4.761816829734755e-9,1.1575727971724348e-7
0.059,4.877949710824225e-9,1.2141311610536222e-7
0.06,4.999888614243275e-9,1.274968939757315e-7
0.061,5.12808012720356e-9,1.3405298209256956e-7
0.062,5.26301791037298e-9,1.4113165636153724e-7
0.063,5.405248748591163e-9,1.487900699648215e-7
0.064,5.55538048896409e-9,1.5709341405489852e-7
0.065,5.714090089981028e-9,1.6611631424856555e-7
0.066,5.8821344461890135e-9,1.7594451809932467e-7
0.067,6.06036171246771e-9,1.866769380187705e-7
0.068,6.249716300033015e-9,1.984278537925377e-7
0.069,6.451283396380347e-9,2.1133083866198277e-7
0.07,6.666283802747586e-9,2.2554178464861964e-7
0.071,6.896106186093931e-9,2.4124388697810417e-7
0.072,7.142337721255387e-9,2.5865359122301256e-7
0.073,7.40676536770124e-9,2.7802681388244823e-7
0.074,7.691516423768974e-9,2.9967192627378125e-7
0.075,7.999026552241162e-9,3.239589773107454e-7
0.076,8.332136647304367e-9,3.5133657594332846e-7
0.077,8.694181152790748e-9,3.8235279751219766e-7
0.078,9.089099584080884e-9,4.1768287799559546e-7
0.079,9.521580746074676e-9,4.5816634154371987e-7
0.08,9.99724975025984e-9,5.04857420557947e-7
0.081,1.0522913596044958e-8,5.590945009403825e-7
0.082,1.110688951921901e-8,6.22597260890867e-7
0.083,1.1759447693382441e-8,6.976048867235463e-7
0.084,1.2493421075454592e-8,7.870764860529178e-7
0.085,1.332505733531164e-8,8.94987874655584e-7
0.086,1.4275236215333109e-8,1.0267815876874308e-6
0.087,1.5371246608886224e-8,1.1900676770482123e-6
0.088,1.6649450818029266e-8,1.3957487467242126e-6
0.089,1.8157586600953124e-8,1.659725689362457e-6
0.09,1.999865684165769e-8,2.009785136214415e-6
0.091,2.221939032764908e-8,2.479809591338089e-6
0.092,2.4994665948074868e-8,3.1366369354968174e-6
0.093,2.856168918041746e-8,4.094192451953305e-6
0.094,3.331545667117908e-8,5.568623632212777e-6
0.095,3.996613556767059e-8,8.011945005770293e-6
0.096,4.991725066627595e-8,1.2501190047431444e-5
0.097,6.634523841420048e-8,2.213861497321057e-5
0.098,9.866025579841065e-8,4.933143764345172e-5
0.099,1.9853262761548862e-7,0.00019784688809429963
0.1,3.930545375951944e-6,0.0500007632390928
0.101,0.00010019856150611517,0.09980224396675476
0.102,0.000200098698032114,0.09995070963224845
0.103,0.00030006638371898875,0.09997788853184118
0.104,0.0004000499560970483,0.0999875190757454
0.105,0.000500040005282476,0.09999200420430414
0.106,0.0006000333547002135,0.09999444481504546
0.107,0.0007000286009720691,0.09999591731812374
0.108,0.0008000250339482706,0.09999687343250324
0.109,0.0009000222586384998,0.09999752914265264
0.11,0.0010000200378375013,0.09999799827668263
0.111,0.0011000182204903286,0.09999834544496325
0.112,0.00120001670571257,0.0999986095428258
0.113,0.0013000154238517747,0.09999881509658656
0.114,0.0014000143250911257,0.09999897820882066
0.115,0.0015000133728149678,0.09999910980833969
0.116,0.0016000125395603249,0.09999921751987229
0.117,0.001700011804325663,0.0999993067941274
0.118,0.001800011150775882,0.09999938161135273
0.119,0.001900010566014576,0.09999944493290597
0.12,0.0020000100397243314,0.0999994989989445
0.121,0.002100009563552996,0.09999954552937125
0.122,0.0022000091288460477,0.09999958594511638
0.123,0.002300008733923997,0.09999962111675806
0.124,0.0024000083718750953,0.09999965198777643
0.125,0.002500008038759882,0.09999967923181717
0.126,0.002600007731244025,0.0999997033956102
0.127,0.0027000074464865187,0.09999972492661875
0.128,0.002800007182051867,0.09999974419390753
0.129,0.0029000069358186553,0.09999976150480214
0.13,0.003000006705989655,0.09999977711484768
0.131,0.0031000064909824654,0.09999979123968239
0.132,0.003200006289408308,0.09999980406194356
0.133,0.0033000061000465486,0.099999815737033
0.134,0.0034000059218161627,0.09999982639796967
0.135,0.003500005753765134,0.09999983615887631
0.136,0.0036000055950486942,0.09999984511822131
0.137,0.0037000054449100594,0.09999985336144868
0.138,0.003800005302672216,0.09999986096291234
0.139,0.0039000051677273717,0.09999986798755965
0.14,0.004000005039528631,0.09999987449232435
0.141,0.0041000049175825,0.09999988052728448
0.142,0.004200004801442336,0.09999988613662975
0.143,0.004300004690703185,0.09999989135947307
0.144,0.004400004584996786,0.09999989623053514
0.145,0.00450000448398763,0.09999990078072309
0.146,0.004600004387369516,0.09999990503762234
0.147,0.004700004294862059,0.09999990902591595
0.148,0.004800004206208464,0.0999999127677437
0.149,0.004900004121172752,0.09999991628301014
0.15,0.005000004039537875,0.0999999195896499
0.151,0.005100003961103827,0.09999992270385731
0.152,0.005200003885685978,0.09999992564028493
0.153,0.0053000038131135185,0.09999992841221679
0.154,0.005400003743228521,0.09999993103171867
0.155,0.005500003675884324,0.09999993350976978
0.156,0.005600003610944815,0.09999993585637842
0.157,0.005700003548283483,0.09999993808068262
0.158,0.005800003487782424,0.09999994019103998
0.159,0.005900003429331946,0.0999999421951061
0.16,0.00600000337282941,0.09999994409990418
0.161,0.006100003318179059,0.09999994591188656
0.162,0.006200003265291298,0.09999994763698977
0.163,0.006300003214082139,0.09999994928068301
0.164,0.006400003164472978,0.09999995084801172
0.165,0.00650000311638993,0.09999995234363651
0.166,0.006600003069763605,0.09999995377186746
0.167,0.006700003024528833,0.0999999551366958
0.168,0.006800002980624276,0.09999995644182136
0.169,0.0069000029379919225,0.09999995769067804
0.17,0.007000002896577429,0.09999995888645638
0.171,0.007100002856329057,0.09999996003212669
0.172,0.007200002817198292,0.09999996113044973
0.173,0.007300002779139447,0.09999996218399924
0.174,0.0074000027421090575,0.09999996319517745
0.175,0.0075000027060658225,0.0999999641662278
0.176,0.0076000026709708846,0.09999996509924691
0.177,0.007700002636787273,0.09999996599619645
0.178,0.007800002603479961,0.0999999668589129
0.179,0.00790000257101564,0.09999996768911756
0.18,0.008000002539362783,0.09999996848842475
0.181,0.008100002508491244,0.09999996925834986
0.182,0.008200002478372492,0.09999997000031637
0.183,0.008300002448979271,0.09999997071566269
0.184,0.008400002420285602,0.09999997140564795
0.185,0.008500002392267003,0.09999997207145785
0.186,0.008600002364899828,0.09999997271420935
0.187,0.008700002338161594,0.09999997333495589
0.188,0.008800002312030819,0.09999997393469118
0.189,0.008900002286487074,0.09999997451435358
0.19,0.00900000226151082,0.09999997507482958
0.191,0.009100002237083293,0.09999997561695735
0.192,0.009200002213186675,0.09999997614152958
0.193,0.009300002189803758,0.09999997664929677
0.194,0.009400002166918164,0.0999999771409696
0.195,0.009500002144514241,0.09999997761722175
0.196,0.00960000212257689,0.09999997807869182
0.197,0.009700002101091676,0.09999997852598574
0.198,0.009800002080044834,0.09999997895967877
0.199,0.009900002059423041,0.09999997938031718
0.2,0.010000002039213418,0.0999999797884201


==> figures/data/impact_dojo_1.0e-4.csv <==
F,x,grad,x_sum
0.001,0.0015062722181113,0.0117010851884425,0.0015062722181113
0.002,0.0015154746710002,0.0118476662262188,0.0030217468891115
0.003,0.0015248013671457,0.0119968722459318,0.0045465482562572004
0.004,0.0015342555810384,0.0121487647910547,0.0060808038372956
0.005,0.001543840686414,0.0123034069526723,0.0076246445237096
0.006,0.001553560158186,0.0124608633915603,0.0091782046818956
0.007,0.0015634175743403,0.0126212003587318,0.0107416222562359
0.008,0.0015734166177848,0.0127844857142553,0.0123150388740207
0.009,0.0015835610781493,0.0129507889441387,0.01389859995217
0.01,0.0015938548535286,0.0131201811750608,0.0154924548056986
0.011,0.0016043019521626,0.0132927351867139,0.017096756757861202
0.012,0.0016149064940472,0.013468525421517,0.0187116632519084
0.013,0.0016256727124691,0.0136476279914357,0.0203373359643775
0.014,0.0016366049554573,0.0138301206816365,0.0219739409198348
0.015,0.001647707687145,0.0140160829506888,0.0236216486069798
0.016,0.0016589854890328,0.0142055959270118,0.025280634096012597
0.017,0.0016704430611486,0.0143987424012515,0.026951077157161198
0.018,0.0016820852230929,0.0145956068142566,0.0286331623802541
0.019,0.0016939169149663,0.0147962752403116,0.0303270792952204
0.02,0.0017059431981663,0.0150008353652689,0.0320330224933867
0.021,0.0017181692560502,0.0152093764592103,0.0337511917494369
0.022,0.0017306003944527,0.0154219893432553,0.0354817921438896
0.023,0.0017432420420518,0.0156387663501226,0.0372250341859414
0.024,0.0017560997505751,0.0158598012780387,0.0389811339365165
0.025,0.0017691791948369,0.0160851893375803,0.0407503131313534
0.026,0.0017824861725999,0.0163150270910265,0.042532799303953296
0.027,0.0017960266042524,0.016549412383791,0.04432882590820569
0.028,0.0018098065322939,0.016788444267499,0.046138632440499594
0.029,0.0018238321206194,0.0170322229142699,0.047962464561118995
0.03,0.0018381096535979,0.0172808495217671,0.0498005742147169
0.031,0.001852645534935,0.0175344262085751,0.051653219749651896
0.032,0.0018674462863138,0.0177930558994715,0.0535206660359657
0.033,0.0018825185458055,0.0180568422001661,0.055403184581771195
0.034,0.0018978690660458,0.0183258892610907,0.05730105364781699
0.035,0.0019135047121675,0.018600301629839,0.059214558359984494
0.036,0.0019294324594859,0.0188801840918709,0.0611439908194704
0.037,0.0019456593909293,0.0191656414991229,0.0630896502103997
0.038,0.0019621926942116,0.0194567785861875,0.0650518429046113
0.039,0.0019790396587396,0.0197536997737634,0.06703088256335091
0.04,0.0019962076722542,0.0200565089591096,0.0690270902356051
0.041,0.0020137042171981,0.0203653092932837,0.0710407944528032
0.042,0.0020315368668104,0.0206802029449928,0.0730723313196136
0.043,0.002049713280943,0.0210012908509369,0.0751220446005566
0.044,0.0020682412015992,0.0213286724525927,0.0771902858021558
0.045,0.0020871284481921,0.0216624454194461,0.0792774142503479
0.046,0.0021063829125224,0.0220027053587614,0.0813837971628703
0.047,0.0021260125534778,0.0223495455120541,0.0835098097163481
0.048,0.0021460253914533,0.0227030564385219,0.08565583510780139
0.049,0.002166429502495,0.0230633256857842,0.0878222646102964
0.05,0.0021872330121718,0.0234304374483806,0.0900094976224682
0.051,0.0022084440891769,0.0238044722145864,0.0922179417116451
0.052,0.0022300709386652,0.0241855064022176,0.0944480126503103
0.053,0.0022521217953314,0.0245736119842154,0.0967001344456417
0.054,0.0022746049162363,0.0249688561049268,0.09897473936187799
0.055,0.0022975285733889,0.0253713006881238,0.10127226793526689
0.056,0.002320901046091,0.0257810020379387,0.1035931689813579
0.057,0.0023447306130567,0.0261980104340277,0.1059378995944146
0.058,0.0023690255443152,0.0266223697224098,0.1083069251387298
0.059,0.0023937940929088,0.0270541169035698,0.1107007192316386
0.06,0.0024190444863991,0.0274932817195477,0.1131197637180377
0.061,0.0024447849181938,0.0279398862418734,0.1155645486362315
0.062,0.002471023538709,0.0283939444623365,0.1180355721749405
0.063,0.0024977684463823,0.028855461888708,0.1205333406213228
0.064,0.0025250276785513,0.029324435147647,0.1230583682998741
0.065,0.0025528092022163,0.0298008515971411,0.1256111775020904
0.066,0.002581120904704,0.0302846889509207,0.12819229840679439
0.067,0.0026099705842498,0.0307759149173827,0.1308022689910442
0.068,0.0026393659405188,0.0312744868556243,0.133441634931563
0.069,0.0026693145650855,0.0317803514512457,0.1361109494966485
0.07,0.0026998239318913,0.0322934444146175,0.1388107734285398
0.071,0.0027309013877019,0.0328136902043241,0.14154167481624172
0.072,0.0027625541425859,0.0333410017784867,0.1443042289588276
0.073,0.0027947892604351,0.0338752803766431,0.14709901821926272
0.074,0.0028276136495508,0.0344164153348027,0.14992663186881353
0.075,0.0028610340533164,0.0349642839362155,0.15278766592212992
0.076,0.0028950570409808,0.0355187513002844,0.15568272296311073
0.077,0.0029296889985731,0.0360796703119121,0.15861241196168382
0.078,0.002964936119974,0.0366468815934105,0.16157734808165783
0.079,0.0030008043981642,0.0372202135209038,0.16457815247982202
0.08,0.0030372996166734,0.0377994822869383,0.16761545209649542
0.081,0.0030744273412526,0.0383844920107612,0.17068987943774802
0.082,0.0031121929117907,0.0389750348974565,0.17380207234953873
0.083,0.0031506014344971,0.0395708914468313,0.17695267378403584
0.084,0.0031896577743727,0.0401718307126219,0.18014233155840853
0.085,0.0032293665479875,0.0407776106122528,0.18337169810639603
0.086,0.0032697321165866,0.041387978287029,0.18664143022298263
0.087,0.0033107585795427,0.042002670512268,0.18995218880252532
0.088,0.0033524497681736,0.0426214141565098,0.1933046385706989
0.089,0.0033948092399412,0.043243926688555,0.1966994478106401
0.09,0.0034378402730503,0.0438699167307025,0.2001372880836904
0.091,0.0034815458614602,0.0444990846561806,0.20361883394515062
0.092,0.0035259287103244,0.0451311232283904,0.20714476265547502
0.093,0.0035709912318713,0.045765718279232,0.2107157538873463
0.094,0.0036167355417378,0.0464025494234342,0.21433248942908412
0.095,0.0036631634557651,0.0470412908055002,0.2179956528848492
0.096,0.0037102764872676,0.0476816118755824,0.2217059293721168
0.097,0.0037580758447805,0.0483231781903434,0.2254640052168973
0.098,0.0038065624302945,0.0489656522346301,0.2292705676471918
0.099,0.0038557368379808,0.0496086942595954,0.2331263044851726
0.1,0.0039055993534101,0.0502519631327532,0.2370319038385827
0.101,0.0039561499532687,0.0508951171953406,0.2409880537918514
0.102,0.0040073883055704,0.0515378151222938,0.2449954420974218
0.103,0.0040593137703642,0.0521797167801234,0.249054755867786
0.104,0.0041119254009351,0.0528204840779947,0.2531666812687211
0.105,0.0041652219454935,0.0534597818073837,0.2573319032142146
0.106,0.0042192018493484,0.0540972784657926,0.261551105063563
0.107,0.0042738632575579,0.0547326470601512,0.2658249683211209
0.108,0.0043292040180463,0.05536556588573,0.2701541723391672
0.109,0.004385221685182,0.0559957192766082,0.27453939402434924
0.11,0.004441913523802,0.0566227983240067,0.27898130754815126
0.111,0.0044992765136729,0.057246501559082,0.28348058406182414
0.112,0.0045573073543736,0.057866535597095,0.28803789141619773
0.113,0.0046160024705865,0.0584826157402059,0.29265389388678426
0.114,0.004675358017781,0.059094466536502,0.2973292519045653
0.115,0.0047353698882725,0.059701822293232,0.3020646217928378
0.116,0.00479603371764,0.0603044275425995,0.30686065551047775
0.117,0.004857344891484,0.0609020374588452,0.31171800040196174
0.118,0.0049192985525049,0.0614944182257291,0.31663729895446663
0.119,0.004981889607883,0.0620813473538989,0.3216191885623496
0.12,0.0050451127369388,0.0626626139479938,0.3266643012992884
0.121,0.0051089623990538,0.063238018923689,0.3317732636983422
0.122,0.0051734328418299,0.0638073751752215,0.3369466965401721
0.123,0.0052385181094648,0.0643705076942577,0.3421852146496369
0.124,0.0053042120513236,0.0649272536412568,0.3474894267009605
0.125,0.0053705083306824,0.0654774623707617,0.3528599350316429
0.126,0.0054374004336231,0.066020995412292,0.35829733546526604
0.127,0.0055048816780557,0.0665577264087377,0.3638022171433217
0.128,0.0055729452228484,0.0670875410143454,0.36937516236617013
0.129,0.0056415840770402,0.0676103367545519,0.3750167464432103
0.13,0.0057107911091176,0.0681260228500605,0.3807275375523279
0.131,0.0057805590563311,0.0686345200076626,0.38650809660865904
0.132,0.0058508805340325,0.0691357601803911,0.3923589771426915
0.133,0.0059217480450107,0.0696296862996469,0.39828072518770224
0.134,0.0059931539888074,0.0701162519819728,0.40427387917650964
0.135,0.0060650906709915,0.0705954212131544,0.4103389698475011
0.136,0.0061375503123748,0.071067168012316,0.4164765201598759
0.137,0.0062105250581488,0.0715314760786418,0.4226870452180247
0.138,0.0062840069869274,0.0719883384233005,0.4289710522049521
0.139,0.0063579881196763,0.0724377569890843,0.4353290403246284
0.14,0.0064324604285137,0.0728797422601829,0.4417615007531421
0.141,0.0065074158453687,0.0733143128644229,0.44826891659851076
0.142,0.0065828462704805,0.0737414951701897,0.45485176286899126
0.143,0.0066587435807262,0.0741613228801354,0.4615105064497175
0.144,0.0067350996377644,0.0745738366236517,0.4682456060874819
0.145,0.006811906295983,0.0749790835499582,0.4750575123834649
0.146,0.0068891554102401,0.0753771169235223,0.481946667793705
0.147,0.0069668388433876,0.0757679957233951,0.4889135066370926
0.148,0.0070449484735696,0.0761517842479094,0.4959584551106622
0.149,0.0071234762012873,0.0765285517260526,0.5030819313119496
0.15,0.0072024139562221,0.0768983719366934,0.5102843452681717
0.151,0.0072817537038115,0.077261322836711,0.5175660989719831
0.152,0.0073614874515733,0.0776174861989484,0.5249275864235564
0.153,0.0074416072551722,0.0779669472607885,0.5323691936787286
0.154,0.0075221052242247,0.0783097943840346,0.5398912989029533
0.155,0.0076029735278422,0.0786461187266645,0.5474942724307955
0.156,0.0076842043999071,0.0789760139269203,0.5551784768307026
0.157,0.0077657901440832,0.0792995758000982,0.5629442669747858
0.158,0.0078477231385573,0.0796169020483054,0.5707919901133431
0.159,0.0079299958405158,0.0799280919833693,0.5787219859538589
0.16,0.0080126007903537,0.0802332462629972,0.5867345867442126
0.161,0.0080955306156198,0.0805324666402168,0.5948301173598325
0.162,0.0081787780346992,0.0808258557260576,0.6030088953945317
0.163,0.0082623358602372,0.0811135167653714,0.6112712312547689
0.164,0.0083461970023062,0.081395553425638,0.6196174282570751
0.165,0.0084303544713207,0.0816720695985515,0.6280477827283958
0.166,0.0085148013807052,0.0819431692141394,0.6365625841091009
0.167,0.0085995309493176,0.0822089560671307,0.6451621150584186
0.168,0.0086845365036364,0.0824695336552552,0.653846651562055
0.169,0.0087698114797143,0.082725005029129,0.6626164630417694
0.17,0.0088553494249064,0.0829754726533592,0.6714718124666758
0.171,0.0089411439993777,0.083221038278481,0.6804129564660535
0.172,0.0090271889773976,0.0834618028233256,0.6894401454434511
0.173,0.0091134782484262,0.0836978662674082,0.6985536236918773
0.174,0.0092000058180026,0.0839293275529131,0.70775362950988
0.175,0.0092867658084386,0.0841562844958544,0.7170403953183185
0.176,0.009373752459327,0.0843788337059833,0.7264141477776456
0.177,0.0094609601278722,0.0845970705150158,0.7358751079055178
0.178,0.0095483832890492,0.084811088912758,0.745423491194567
0.179,0.0096360165355996,0.0850209814907089,0.7550595077301666
0.18,0.0097238545778707,0.0852268393927279,0.7647833623080373
0.181,0.0098118922435073,0.0854287522723623,0.7745952545515447
0.182,0.0099001244770012,0.0856268082564389,0.7844953790285458
0.183,0.0099885463391082,0.0858210939145332,0.794483925367654
0.184,0.0100771530061383,0.0860116942339424,0.8045610783737923
0.185,0.0101659397691264,0.0861986925997978,0.8147270181429187
0.186,0.0102549020328928,0.0863821707799685,0.8249819201758115
0.187,0.0103440353149972,0.0865622089144159,0.8353259554908087
0.188,0.0104333352445964,0.086738885508677,0.8457592907354051
0.189,0.0105227975612104,0.0869122774311648,0.8562820882966156
0.19,0.0106124181134048,0.0870824599139873,0.8668945064100204
0.191,0.0107021928573946,0.087249506557003,0.877596699267415
0.192,0.0107921178555778,0.087413489334842,0.8883888171229928
0.193,0.010882189275003,0.0875744786066352,0.8992710063979957
0.194,0.0109724033857777,0.0877325431282097,0.9102434097837734
0.195,0.0110627565594239,0.0878877500665172,0.9213061663431973
0.196,0.0111532452671852,0.0880401650160813,0.9324594116103825
0.197,0.011243866078291,0.088189852017255,0.9437032776886735
0.198,0.0113346156581848,0.0883368735760966,0.9550378933468583
0.199,0.0114254907667186,0.088481290685683,0.9664633841135769
0.2,0.0115164882563204,0.0886231628486893,0.9779798723698974


==> figures/data/impact_dojo_1.0e-5.csv <==
F,x,grad,x_sum
0.001,0.0001908947908216,0.0018573511675273,0.0001908947908216
0.002,0.0001933797735634,0.0018990885340711,0.000384274564385
0.003,0.000195950591294,0.0019424300881567,0.000580225155679
0.004,0.0001986108810431,0.001987454226423,0.0007788360367221001
0.005,0.00020136441765,0.0020342433707903,0.0009802004543721001
0.006,0.0002042151174203,0.0020828841635702,0.0011844155717924002
0.007,0.0002071670417767,0.0021334676703801,0.0013915826135691002
0.008,0.0002102244008946,0.0021860895909884,0.0016018070144637002
0.009,0.0002133915573155,0.0022408504781998,0.0018151985717792002
0.01,0.0002166730295271,0.0022978559648627,0.0020318716013063
0.011,0.0002145501871119,0.0023007813044127,0.0022464217884182003
0.012,0.0002167233939486,0.0023481729069904,0.0024631451823668004
0.013,0.0002189357671433,0.0023969653745947,0.0026820809495101
0.014,0.0002211881735716,0.0024472110000111,0.0029032691230817
0.015,0.0002234815003413,0.0024989644089808,0.003126750623423
0.016,0.0002258166555986,0.002552282685635,0.0033525672790216
0.017,0.0002281945694461,0.0026072255065992,0.0035807618484676998
0.018,0.0002306161949899,0.0026638552845698,0.0038113780434575997
0.019,0.0002330825095388,0.0027222373222611,0.0040444605529964
0.02,0.0002355945159792,0.0027824399777235,0.0042800550689756
0.021,0.0002381532443543,0.0028445348421528,0.0045182083133299
0.022,0.0002407597536808,0.0029085969314438,0.0047589680670107005
0.023,0.0002434151340373,0.0029747048928905,0.005002383201048
0.024,0.0002461205089687,0.0030429412286058,0.005248503710016701
0.025,0.0002488770382513,0.00311339253742,0.005497380748268001
0.026,0.000251685921072,0.0031861497772356,0.005749066669340001
0.027,0.0002545483996815,0.0032613085500493,0.006003615069021501
0.028,0.0002574657635875,0.0033389694121258,0.0062610808326090004
0.029,0.0002604393543633,0.0034192382121051,0.006521520186972301
0.03,0.0002634705711543,0.0035022264601606,0.006784990758126601
0.031,0.0002665608769764,0.0035880517317021,0.007051551635103001
0.032,0.0002697118059075,0.0036768381095317,0.007321263441010501
0.033,0.000272924971289,0.0037687166688257,0.007594188412299501
0.034,0.0002762020750597,0.0038638260098262,0.007870390487359201
0.035,0.0002795449183637,0.0039623128436953,0.008149935405722902
0.036,0.0002829554135813,0.0040643326376052,0.008432890819304203
0.037,0.0002864355979503,0.004170050325823,0.008719326417254503
0.038,0.000289987648956,0.0042796410942951,0.009009314066210503
0.039,0.0002936139016845,0.0043932912470463,0.009302927967895003
0.04,0.0002973168683493,0.0045111991635863,0.009600244836244302
0.041,0.0003010992602137,0.0046335763574558,0.009901344096458002
0.042,0.0003049640121479,0.0047606486470453,0.010206308108605903
0.043,0.0003089143100719,0.0048926574508789,0.010515222418677802
0.044,0.0003129536215469,0.0050298612206542,0.010828176040224702
0.045,0.0003170857297908,0.0051725370264654,0.011145261770015503
0.046,0.0003213147713962,0.0053209823097843,0.011466576541411703
0.047,0.0003256452780389,0.0054755168209007,0.011792221819450603
0.048,0.0003300822224616,0.0056364847586097,0.012122304041912203
0.049,0.0003346310690134,0.0058042571309132,0.012456935110925603
0.05,0.0003392978290149,0.005979234356336,0.012796232939940503
0.051,0.0003440891211994,0.0061618491260491,0.013140322061139903
0.052,0.0003490122374531,0.0063525695472721,0.013489334298593003
0.053,0.0003540752140402,0.0065519025882528,0.013843409512633202
0.054,0.0003592869084474,0.0067603978443758,0.014202696421080602
0.055,0.0003646570819223,0.0069786516434412,0.014567353503002901
0.056,0.0003701964877002,0.0072073115056845,0.0149375499907031
0.057,0.0003759169648224,0.0074470809704204,0.0153134669555255
0.058,0.0003818315373373,0.0076987247959996,0.0156952984928628
0.059,0.000387954518545,0.0079630745327204,0.0160832530114078
0.06,0.0003943016198005,0.008241034459038,0.0164775546312083
0.061,0.0004008900632186,0.00853358785941,0.0168784446944269
0.062,0.000407738697437,0.0088418036068999,0.0172861833918639
0.063,0.0004148681153879,0.009166842994657,0.0177010515072518
0.064,0.0004223007728025,0.0095099667370154,0.018123352280054298
0.065,0.0004300611059328,0.0098725420325522,0.018553413385987098
0.066,0.0004381756467278,0.0102560495474092,0.018991589032714896
0.067,0.000446673133438,0.0106620901369196,0.019438262166152895
0.068,0.0004555846143688,0.0110923910766064,0.019893846780521696
0.069,0.0004649435422459,0.0115488115196622,0.020358790322767596
0.07,0.0004747858564215,0.0120333468370591,0.020833576179189097
0.071,0.0004851500499333,0.0125481314289381,0.021318726229122398
0.072,0.0004960772182502,0.0130954395229333,0.021814803447372598
0.073,0.0005076110864077,0.0136776833984747,0.022322414533780296
0.074,0.0005197980111606,0.0142974083988408,0.022842212544940895
0.075,0.0005326869547811,0.0149572840190409,0.023374899499721994
0.076,0.0005463294272125,0.0156600902933831,0.023921228926934494
0.077,0.000560779393469,0.0164086986594657,0.024482008320403495
0.078,0.0005760931434525,0.0172060464549794,0.025058101463855995
0.079,0.000592329121761,0.0180551042217072,0.025650430585616994
0.08,0.000609547715575,0.018958835060792,0.026259978301191995
0.081,0.0006278109993464,0.0199201454191913,0.026887789300538395
0.082,0.0006471824357671,0.020941826903887,0.027534971736305494
0.083,0.0006677265333542,0.0220264890310929,0.028202698269659696
0.084,0.0006895084619436,0.0231764832321182,0.028892206731603295
0.085,0.0007125936284142,0.0243938189591598,0.029604800360017496
0.086,0.0007370472160445,0.025680073357272,0.030341847576061995
0.087,0.0007629336920045,0.0270362966746728,0.031104781268066494
0.088,0.0007903162885719,0.0284629163386126,0.03189509755663839
0.089,0.0008192564646948,0.0299596433773613,0.03271435402133319
0.09,0.0008498133554692,0.0315253855526436,0.033564167376802394
0.091,0.0008820432179061,0.03315817209927,0.034446210594708496
0.092,0.000915998882008,0.0348550952602459,0.0353622094767165
0.093,0.0009517292166072,0.0366122737689542,0.0363139386933237
0.094,0.0009892786196213,0.0384248429927558,0.037303217312945
0.095,0.0010286865423216,0.0402869755716614,0.0383319038552666
0.096,0.0010699870568908,0.0421919350618885,0.0394018909121574
0.097,0.0011132084759394,0.0441321633806181,0.040515099388096804
0.098,0.0011583730317964,0.0460994008550898,0.04167347241989321
0.099,0.0012054966222729,0.0480848355672141,0.04287896904216611
0.1,0.0012545886282839,0.0500792766504588,0.044133557670450005
0.101,0.0013056518072058,0.0520733444467895,0.045439209477655805
0.102,0.0013586822642294,0.0540576691585606,0.04679789174188521
0.103,0.0014136695022631,0.0560230889780882,0.048211561244148306
0.104,0.0014705965492271,0.0579608387219329,0.049682157793375405
0.105,0.0015294401599023,0.0598627207321989,0.051211597953277704
0.106,0.0015901710879197,0.0617212511476215,0.052801769041197405
0.107,0.0016527544220443,0.0635297764408021,0.05445452346324171
0.108,0.0017171499796673,0.0652825571702495,0.056171673442909006
0.109,0.001783312749411,0.066974817999251,0.05795498619232001
0.11,0.0018511933739908,0.0686027649954938,0.059806179566310805
0.111,0.0019207386639842,0.0701635728912691,0.061726918230295004
0.112,0.0019918921329438,0.0716553462515303,0.0637188103632388
0.113,0.0020645945443205,0.0730770593199924,0.0657834049075593
0.114,0.0021387844609652,0.074428479697786,0.0679221893685245
0.115,0.0022143987884752,0.0757100810022334,0.07013658815699969
0.116,0.0022913733043555,0.0769229493298275,0.07242796146135519
0.117,0.0023696431658181,0.0780686877953695,0.07479760462717329
0.118,0.0024491433900031,0.0791493227270271,0.07724674801717639
0.119,0.0025298093014528,0.0801672143447213,0.07977655731862919
0.12,0.0026115769427422,0.0811249740021606,0.08238813426137138
0.121,0.0026943834452495,0.0820253893794694,0.08508251770662088
0.122,0.0027781673580974,0.0828713584052759,0.08786068506471828
0.123,0.0028628689342796,0.0836658321809407,0.09072355399899788
0.124,0.0029484303738991,0.0844117667798536,0.09367198437289698
0.125,0.0030347960252478,0.0851120834970625,0.09670678039814477
0.126,0.00312191254516,0.0857696369187463,0.09982869294330478
0.127,0.0032097290206576,0.0863871900538368,0.10303842196396237
0.128,0.0032981970543683,0.0869673957068595,0.10633661901833068
0.129,0.0033872708165601,0.087512783257549,0.10972388983489077
0.13,0.0034769070668719,0.0880257500359566,0.11320079690176267
0.131,0.003567065148974,0.0885085565303382,0.11676786205073666
0.132,0.0036577069614451,0.0889633247297592,0.12042556901218177
0.133,0.0037487969081315,0.0893920389766924,0.12417436592031326
0.134,0.0038403018311685,0.089796548781305,0.12801466775148176
0.135,0.0039321909297042,0.0901785731245541,0.13194685868118597
0.136,0.0040244356671801,0.0905397058488513,0.13597129434836608
0.137,0.0041170096698144,0.0908814218011511,0.14008830401818048
0.138,0.0042098886186964,0.0912050834528921,0.14429819263687688
0.139,0.0043030501376585,0.0915119477738825,0.14860124277453537
0.14,0.0043964736788392,0.0918031731830038,0.15299771645337457
0.141,0.0044901404076048,0.0920798264378182,0.15748785686097935
0.142,0.0045840330882616,0.0923428893582838,0.16207188994924096
0.143,0.0046781359717564,0.0925932653074006,0.16675002592099736
0.144,0.0047724346863564,0.092831785374336,0.17152246060735377
0.145,0.0048669161321006,0.0930592142240436,0.17638937673945437
0.146,0.0049615683796396,0.0932762555921735,0.18135094511909397
0.147,0.0050563805739198,0.0934835574157402,0.18640732569301377
0.148,0.0051513428430295,0.0936817165990498,0.19155866853604328
0.149,0.0052464462124038,0.093871283421243,0.19680511474844709
0.15,0.0053416825244779,0.0940527655968663,0.20214679727292498
0.151,0.0054370443637949,0.0942266320044806,0.2075838416367199
0.152,0.0055325249874976,0.0943933161007298,0.21311636662421748
0.153,0.0056281182610771,0.0945532190387795,0.21874448488529458
0.154,0.0057238185992052,0.0947067125107787,0.22446830348449978
0.155,0.0058196209114387,0.0948541413341831,0.23028792439593848
0.156,0.0059155205525615,0.0949958258015319,0.23620344494849999
0.157,0.0060115132773089,0.0951320638127074,0.24221495822580888
0.158,0.0061075951992122,0.0952631328079215,0.24832255342502108
0.159,0.00620376275329,0.0953892915187317,0.25452631617831106
0.16,0.0063000126623204,0.0955107815533579,0.26082632884063145
0.161,0.0063963419064249,0.0956278288314814,0.26722267074705636
0.162,0.0064927476957065,0.0957406448826125,0.27371541844276287
0.163,0.0065892274456921,0.0958494280210155,0.280304645888455
0.164,0.0066857787553393,0.0959543644091225,0.2869904246437943
0.165,0.0067823993873822,0.0960556290203469,0.2937728240311765
0.166,0.0068790872508025,0.0961533865112364,0.300651911281979
0.167,0.0069758403852262,0.0962477920120026,0.3076277516672052
0.168,0.0070726569470598,0.0963389918436079,0.31470040861426496
0.169,0.0071695351971944,0.0964271241688099,0.32186994381145934
0.17,0.007266473490117,0.0965123195838343,0.32913641730157633
0.171,0.0073634702642862,0.0965947016566852,0.3364998875658625
0.172,0.0074605240336352,0.0966743874174933,0.3439604115994977
0.173,0.0075576333800825,0.0967514878057476,0.35151804497958017
0.174,0.0076547969469401,0.0968261080787611,0.35917284192652027
0.175,0.007752013433116,0.0968983481852613,0.36692485535963626
0.176,0.0078492815880246,0.0969683031075908,0.3747741369476609
0.177,0.0079466002071196,0.0970360631756368,0.3827207371547805
0.178,0.0080439681279793,0.0971017143552738,0.3907647052827598
0.179,0.0081413842268754,0.0971653385138129,0.3989060895096352
0.18,0.0082388474157701,0.0972270136646808,0.40714493692540527
0.181,0.008336356639687,0.0972868141933193,0.4154812935650923
0.182,0.0084339108744082,0.0973448110660812,0.4239152044395005
0.183,0.0085315091244601,0.0974010720237118,0.4324467135639606
0.184,0.0086291504213469,0.097455661760836,0.44107586398530746
0.185,0.0087268338220026,0.0975086420927228,0.4498026978073101
0.186,0.0088245584074307,0.0975600721104627,0.45862725621474076
0.187,0.0089223232815083,0.0976100083255799,0.4675495794962491
0.188,0.0090201275699309,0.09765850480499,0.47656970706618
0.189,0.00911797041928,0.0977056132971258,0.48568767748546
0.19,0.0092158509961954,0.0977513833499652,0.49490352848165536
0.191,0.0093137684866369,0.0977958624216271,0.5042172969682923
0.192,0.0094117220952255,0.0978390959841277,0.5136290190635178
0.193,0.0095140564066832,0.0978382432103702,0.523143075470201
0.194,0.0096109719606807,0.0978903054681859,0.5327540474308817
0.195,0.0097079909911272,0.0979403810524184,0.5424620384220089
0.196,0.0098051095121699,0.0979885610989949,0.5522671479341789
0.197,0.0099023236754251,0.0980349324181008,0.562169471609604
0.198,0.0099996297665824,0.0980795776890099,0.5721691013761864
0.199,0.0100970242020069,0.0981225756475041,0.5822661255781932
0.2,0.0101945035253473,0.0981640012660243,0.5924606291035406


==> figures/data/impact_dojo_1.0e-6.csv <==
F,x,grad,x_sum
0.001,1.99334580413546e-05,0.0002005495646091,1.99334580413546e-05
0.002,2.013028675817985e-05,0.0002045799956252,4.006374479953445e-05
0.003,2.033100356979567e-05,0.0002087326102376,6.039474836933012e-05
0.004,2.053572493398992e-05,0.0002130123881009,8.093047330332004e-05
0.005,2.0744572024389285e-05,0.0002174245649493,0.00010167504532770932
0.006,2.0957670971766262e-05,0.0002219746485504,0.00012263271629947559
0.007,2.1175153121499868e-05,0.0002266684358306,0.00014380786942097545
0.008,2.139715530580233e-05,0.0002315120312695,0.00016520502472677778
0.009,2.1623820134042404e-05,0.0002365118666733,0.0001868288448608202
0.01,2.185529630155392e-05,0.0002416747224451,0.0002086841411623741
0.011,2.2091738918317283e-05,0.0002470077504838,0.0002307758800806914
0.012,2.233330985956794e-05,0.0002525184988548,0.0002531091899402593
0.013,2.258017813894231e-05,0.0002582149383916,0.00027568936807920164
0.014,2.2832520307214388e-05,0.0002641054914015,0.000298521888386416
0.015,2.3090520878232823e-05,0.0002701990626684,0.00032161240926464885
0.016,2.3354372783168653e-05,0.000276505072965,0.0003449667820478175
0.017,2.3622454196070564e-05,0.0002830117704699,0.00036858923624388806
0.018,2.388664995084389e-05,0.0002896285691855,0.00039247588619473195
0.019,2.415620765855442e-05,0.0002964723445038,0.00041663209385328637
0.02,2.4431296744897857e-05,0.0003035535761166,0.0004410633905981842
0.021,2.4712098656509696e-05,0.000310883415302,0.0004657754892546939
0.022,2.4998808538012615e-05,0.0003184737483158,0.0004907742977927065
0.023,2.5291637177515813e-05,0.0003263372680474,0.0005160659349702224
0.024,2.559081326247714e-05,0.0003344875552112,0.0005416567482326995
0.025,2.589658599122524e-05,0.0003429391705615,0.0005675533342239247
0.026,2.620922809581927e-05,0.0003517077598549,0.000593762562319744
0.027,2.6529039335809745e-05,0.0003608101735718,0.0006202916016555537
0.028,2.6856350533177583e-05,0.000370264603735,0.0006471479521887313
0.029,2.7191528226111483e-05,0.0003800907405442,0.0006743394804148428
0.03,2.753498003116306e-05,0.0003903099519924,0.0007018744604460059
0.031,2.7887160813200307e-05,0.000400945490142,0.0007297616212592062
0.032,2.824857977695716e-05,0.0004120227283356,0.0007580102010361633
0.033,2.8619808604912755e-05,0.0004235694343119,0.0007866300096410761
0.034,2.900149078555181e-05,0.0004356160849926,0.0008156315004266279
0.035,2.939435228771492e-05,0.0004481962296377,0.0008450258527143428
0.036,2.9799213759451604e-05,0.0004613469091354,0.0008748250664737944
0.037,3.0217004444665907e-05,0.0004751091404255,0.0009050420709184603
0.038,3.0648778035047286e-05,0.0004895284764852,0.0009356908489535076
0.039,3.109573069437488e-05,0.0005046556539415,0.0009667865796478825
0.04,3.1559221516319624e-05,0.0005205473422619,0.0009983458011642021
0.041,3.204079570118257e-05,0.0005372670106409,0.0010303865968653847
0.042,3.2542210759767265e-05,0.0005548859311797,0.001062928807625152
0.043,3.306546608133898e-05,0.0005734843398006,0.001095994273706491
0.044,3.361283622260736e-05,0.000593152779578,0.0011296071099290983
0.045,3.41869083035351e-05,0.0006139936548718,0.0011637940182326334
0.046,3.479062391414933e-05,0.0006361230288515,0.0011985846421467827
0.047,3.542732596129028e-05,0.0006596727017783,0.001234011968108073
0.048,3.61008108961669e-05,0.00068479261281,0.00127011277900424
0.049,3.681538677985374e-05,0.0007116536141887,0.0013069281657840937
0.05,3.7575937646805446e-05,0.0007404506735165,0.001344504103430899
0.051,3.838799462635434e-05,0.0007714065674903,0.0013828920980572534
0.052,3.925781426911135e-05,0.0008047761390007,0.0014221499123263648
0.053,4.019246450148728e-05,0.0008408511989549,0.001462342376827852
0.054,4.119991859313776e-05,0.0008799661645845,0.0015035422954209898
0.055,4.228915746834483e-05,0.0009225045373449,0.0015458314528893347
0.056,4.347028061374436e-05,0.0009689063357665,0.001589301733503079
0.057,4.4754625741882936e-05,0.0010196766116824,0.001634056359244962
0.058,4.615489724346666e-05,0.0010753951919538,0.0016802112564884286
0.059,4.768530331278331e-05,0.001136727801858,0.001727896559801212
0.06,4.936170144664853e-05,0.0012044387402496,0.0017772582612478605
0.061,4.999654066939474e-05,0.0012500431080823,0.0018272548019172552
0.062,5.122747358493607e-05,0.001312835700073,0.0018784822755021913
0.063,5.251533566708044e-05,0.00138030302505,0.0019309976111692717
0.064,5.386354742148436e-05,0.0014528969898344,0.001984861158590756
0.065,5.527574340846719e-05,0.0015311224387619,0.0020401369019992233
0.066,5.675578632613476e-05,0.00161554453767,0.002096892688325358
0.067,5.830778442483808e-05,0.0017067974404586,0.002155200472750196
0.068,5.993611418336764e-05,0.0018055945392839,0.0022151365869335637
0.069,6.164545114978326e-05,0.0019127406953059,0.002276782038083347
0.07,6.344081323705897e-05,0.0020291469796171,0.002340222851320406
0.071,6.532762270333725e-05,0.002155848638609,0.0024055504740237432
0.072,6.731179574370749e-05,0.0022940272555705,0.0024728622697674507
0.073,6.939987228488098e-05,0.0024450384397933,0.0025422621420523317
0.074,7.159920349447679e-05,0.0026104468754619,0.0026138613455468085
0.075,7.39182209749667e-05,0.0027920712581702,0.002687779566521775
0.076,7.636681990219607e-05,0.0029920426065765,0.0027641463864239713
0.077,7.8956898701521e-05,0.003212880748729,0.0028431032851254923
0.078,8.170311025595955e-05,0.0034575955539849,0.002924806395381452
0.079,8.462389378049995e-05,0.0037298218326943,0.0030094302891619518
0.08,8.77428714324835e-05,0.0040339998749285,0.0030971731605944353
0.081,9.10907075572509e-05,0.0043756174258944,0.003188263868151686
0.082,9.470753792623075e-05,0.0047615334676161,0.003282971406077917
0.083,9.86460763642838e-05,0.0052004092161963,0.0033816174824422007
0.084,0.0001029754896174,0.005703276488123,0.0034845929720596007
0.085,0.0001077847045416,0.0062842058119577,0.0035923776766012007
0.086,0.0001131923330824,0.0069614678480824,0.0037055700096836008
0.087,0.0001193487604058,0.0077585005498422,0.0038249187700894007
0.088,0.0001264431933867,0.0087052965874461,0.003951361963476101
0.089,0.0001347101245327,0.0098398961386399,0.0040860720880088
0.09,0.0001444343494643,0.0112097705694791,0.0042305064374731005
0.091,0.0001559538256495,0.0128727084500156,0.0043864602631226
0.092,0.0001696591328755,0.0148965156675247,0.0045561193959981
0.093,0.0001859882755712,0.0173565069517909,0.0047421076715693
0.094,0.0002054157860655,0.0203295053797556,0.0049475234576347995
0.095,0.0002284356075916,0.0238831574362839,0.0051759590652264
0.096,0.0002555380595284,0.0280602430265285,0.0054314971247548
0.097,0.0002871822293772,0.0328596937519439,0.005718679354132
0.098,0.0003237662119323,0.0382190490763535,0.0060424455660643
0.099,0.0003655984685504,0.0440057146125216,0.0064080440346147
0.1,0.000412873943094,0.0500241791788074,0.0068209179777087
0.101,0.000465658262707,0.056041455362578,0.0072865762404157
0.102,0.0005238823504101,0.0618248173576621,0.0078104585908258
0.103,0.0005873482577666,0.0671794343935233,0.0083978068485924
0.104,0.0006557453230075,0.0719735608548377,0.0090535521715999
0.105,0.0007286742644085,0.0761454933701994,0.009782226436008401
0.106,0.000805675855701,0.0796946693411386,0.010587902291709401
0.107,0.0008862605623881,0.0826640910223453,0.0114741628540975
0.108,0.0009699359124331,0.0851214012304889,0.0124440987665306
0.109,0.0010562292416186,0.0871432838425397,0.0135003280081492
0.11,0.0011447045272114,0.0888048611718632,0.0146450325353606
0.111,0.0012349730506861,0.0901737498972548,0.0158800055860467
0.112,0.0013266984337428,0.0913075823134488,0.0172067040197895
0.113,0.0014195970924814,0.0922537162550739,0.0186263011122709
0.114,0.0015134353595855,0.0930501190091755,0.0201397364718564
0.115,0.0016080244965159,0.0937267433357349,0.0217477609683723
0.116,0.001703214641481,0.0943069938316234,0.0234509756098533
0.117,0.0017988880350389,0.0948090996511909,0.0252498636448922
0.118,0.0018949527946642,0.0952472709543202,0.0271448164395564
0.119,0.0019913408650055,0.0956324819669278,0.0291361573045619
0.12,0.0020879992013311,0.0959734059203189,0.031224156505893
0.121,0.0021848873344147,0.0962769127009978,0.0334090438403077
0.122,0.0022819742882718,0.0965484989124045,0.0356910181285795
0.123,0.0023792361653406,0.0967926113394341,0.0380702542939201
0.124,0.0024766542940203,0.0970128889871143,0.040546908587940404
0.125,0.0025742138334123,0.0972123438899992,0.0431211224213527
0.126,0.0026719027392501,0.0973934963724728,0.0457930251606028
0.127,0.0027697110084258,0.097558476657167,0.048562736169028606
0.128,0.0028676301340676,0.0977091017011548,0.051430366303096206
0.129,0.0029656527169166,0.0978469338099053,0.05439601902001281
0.13,0.0030637721908805,0.0979733258214394,0.057459791210893306
0.131,0.0031619826307739,0.098089456349319,0.060621773841667205
0.132,0.0032602786183956,0.0981963576177835,0.0638820524600628
0.133,0.0033586551494657,0.0982949377286294,0.06724070760952851
0.134,0.0034571075687974,0.098385998698757,0.0706978151783259
0.135,0.0035556315247228,0.0984702512473143,0.0742534467030487
0.136,0.0036542229364633,0.0985483270529175,0.077907669639512
0.137,0.003752877970083,0.0986207890157586,0.081660547609595
0.138,0.0038515930200446,0.0986881399256849,0.0855121406296396
0.139,0.003950364694376,0.0987508298405706,0.0894625053240156
0.14,0.0040491898021311,0.0988092624088253,0.09351169512614671
0.141,0.0041483680295376,0.0988567438668855,0.0976600631556843
0.142,0.0042467997308202,0.0989190645203659,0.10190686288650451
0.143,0.0043453643220096,0.0989756700088908,0.10625222720851411
0.144,0.0044440475421494,0.0990272329548687,0.11069627475066351
0.145,0.0045428366130221,0.0990743401000792,0.11523911136368561
0.146,0.0046417201059941,0.0991175033187715,0.11988083146967972
0.147,0.0047406878171919,0.0991571692732001,0.12462151928687162
0.148,0.0048397306511114,0.0991937278642699,0.12946124993798303
0.149,0.0049388405126274,0.0992275196162656,0.13440009045061044
0.15,0.0050380102072502,0.0992588421212704,0.13943810065786064
0.151,0.0051372333493887,0.0992879556561478,0.14457533400724934
0.152,0.0052365042783077,0.0993150880730041,0.14981183828555705
0.153,0.0053358179814156,0.0993404390529911,0.15514765626697266
0.154,0.0054351700244812,0.0993641838031655,0.16058282629145387
0.155,0.005534556488359,0.099386476266906,0.16611738277981286
0.156,0.0056339739117874,0.0994074519100609,0.17175135669160027
0.157,0.0057334192398241,0.0994272301375268,0.17748477593142437
0.158,0.0058328897774866,0.0994459163882784,0.18331766570891098
0.159,0.0059323831481788,0.0994636039509192,0.18925004885708976
0.16,0.0060318972564979,0.0994803755365534,0.19528194611358765
0.161,0.0061314302550344,0.0994963046411114,0.20141337636862205
0.162,0.0062309805148029,0.0995114567251483,0.20764435688342495
0.163,0.0063305465989569,0.0995258902355194,0.21397490348238185
0.164,0.0064301272394712,0.0995396574901538,0.22040503072185305
0.165,0.0065297213164924,0.0995528054443694,0.22693475203834546
0.166,0.0066293278400868,0.099565376354733,0.23356407987843225
0.167,0.0067289459341322,0.0995774083543468,0.24029302581256445
0.168,0.0068285748221261,0.0995889359515847,0.24712160063469055
0.169,0.0069282138147008,0.0995999904626904,0.25404981444939134
0.17,0.0070278622986562,0.0996106003872437,0.26107767674804755
0.171,0.0071275197273384,0.0996207917342793,0.26820519647538593
0.172,0.0072271856122123,0.0996305883057889,0.27543238208759824
0.173,0.0073268595154866,0.0996400119434129,0.28275924160308485
0.174,0.0074265410436702,0.0996490827433384,0.29018578264675504
0.175,0.0075262298419473,0.09965781924373,0.2977120124887023
0.176,0.0076259255892725,0.0996662385884227,0.3053379380779748
0.177,0.0077256279940996,0.0996743566700978,0.3130635660720744
0.178,0.0078253367906641,0.099682188255712,0.3208889028627385
0.179,0.0079250517357522,0.0996897470965712,0.3288139545984907
0.18,0.0080247726058936,0.09969704602511,0.33683872720438435
0.181,0.008124499194926,0.0997040970401492,0.3449632263993103
0.182,0.0082242313118822,0.0997109113821635,0.35318745771119253
0.183,0.0083239687791588,0.0997174995998757,0.36151142649035134
0.184,0.008423711430931,0.0997238716093146,0.36993513792128235
0.185,0.008523455225216,0.0997300819686623,0.3784585931464984
0.186,0.0086231976102467,0.0997361656063237,0.3870817907567451
0.187,0.0087229456460843,0.0997420465546824,0.39580473640282937
0.188,0.0088226991483638,0.0997477337051417,0.4046274355511932
0.189,0.0089224579406779,0.0997532354673025,0.4135498934918711
0.19,0.0090222218541527,0.0997585597999254,0.4225721153460238
0.191,0.0091219907270487,0.099763714239598,0.4316941060730725
0.192,0.0092217644043875,0.0997687059273008,0.44091587047746
0.193,0.0093215427376022,0.0997735416330452,0.4502374132150622
0.194,0.0094213255842078,0.0997782277787414,0.45965873879927
0.195,0.0095211128074934,0.09978277045944,0.4691798516067634
0.196,0.009620904276232,0.0997871754630789,0.4788007558829954
0.197,0.0097206998644078,0.0997914482888527,0.48852145574740324
0.198,0.0098204994509592,0.0997955941643147,0.49834195519836244
0.199,0.0099203029195379,0.0997996180613097,0.5082622581179004
0.2,0.0100201101582812,0.0998035247108272,0.5182823682761816


==> figures/data/impact_dojo_1.0e-7.csv <==
F,x,grad,x_sum
0.001,2.018766745326417e-06,2.0384362111325327e-05,2.018766745326417e-06
0.002,2.039300739609118e-06,2.080163897166809e-05,4.058067484935535e-06
0.003,2.0602591213614296e-06,2.123188376133012e-05,6.118326606296964e-06
0.004,2.081670454123774e-06,2.167579855090196e-05,8.199997060420738e-06
0.005,2.103530581998303e-06,2.2133770816068488e-05,1.0303527642419041e-05
0.006,2.125853727608096e-06,2.260639983935331e-05,1.2429381370027137e-05
0.007,2.148654718980847e-06,2.309431714562216e-05,1.4578036089007984e-05
0.008,2.17194902202289e-06,2.359818860406815e-05,1.6749985111030874e-05
0.009,2.1957527753246886e-06,2.411871669150134e-05,1.8945737886355563e-05
0.01,2.2200828266871757e-06,2.4656642930986908e-05,2.1165820713042738e-05
0.011,2.2449567725346675e-06,2.5212750522496387e-05,2.3410777485577405e-05
0.012,2.270392999881299e-06,2.578786718172577e-05,2.5681170485458704e-05
0.013,2.2964107307954507e-06,2.6382868207674996e-05,2.7977581216254155e-05
0.014,2.323030070694454e-06,2.6998679798484477e-05,3.030061128694861e-05
0.015,2.3502720589707597e-06,2.763628264057516e-05,3.265088334591937e-05
0.016,2.378158723947976e-06,2.8296715795339547e-05,3.5029042069867344e-05
0.017,2.406713141389627e-06,2.898108091358154e-05,3.743575521125697e-05
0.018,2.4359594973377696e-06,2.969054680805883e-05,3.987171470859474e-05
0.019,2.465923155392513e-06,3.0426354420809432e-05,4.2337637863987254e-05
0.02,2.4966307289875367e-06,3.118982222323208e-05,4.483426859297479e-05
0.021,2.528110159327745e-06,3.198235209359579e-05,4.7362378752302536e-05
0.022,2.5603907983784424e-06,3.280543572048433e-05,4.992276955068098e-05
0.023,2.593503499404015e-06,3.366066158599912e-05,5.2516273050084994e-05
0.024,2.6274807133908062e-06,3.454972259068212e-05,5.51437537634758e-05
0.025,2.6623565935191e-06,3.5474424387160755e-05,5.78061103569949e-05
0.026,2.6981671081838243e-06,3.64366944994532e-05,6.0504277465178724e-05
0.027,2.7349501623974426e-06,3.7438592313510105e-05,6.323922762757617e-05
0.028,2.7727457299620006e-06,3.848232003541563e-05,6.601197335753817e-05
0.029,2.8115959955221648e-06,3.957023472551669e-05,6.882356935306033e-05
0.03,2.8515455098299114e-06,4.070486153150421e-05,7.167511486289024e-05
0.031,2.892637934959197e-06,4.188885874993887e-05,7.456775279784944e-05
0.032,2.934803815524134e-06,4.312337999217153e-05,7.750255661337357e-05
0.033,2.9782052180515883e-06,4.44130970616019e-05,8.048076183142516e-05
0.034,3.0228968668777334e-06,4.57613406016133e-05,8.35036586983029e-05
0.035,3.0689367629954667e-06,4.717169593073667e-05,8.657259546129836e-05
0.036,3.1163864337990788e-06,4.8648026765252265e-05,8.968898189509744e-05
0.037,3.165311205755028e-06,5.019450156014127e-05,9.285429310085247e-05
0.038,3.2157805039401133e-06,5.181562280535124e-05,9.607007360479258e-05
0.039,3.267868179501754e-06,5.3516259662855786e-05,9.933794178429434e-05
0.04,3.3216528695922958e-06,5.5301684385944405e-05,0.00010265959465388663
0.041,3.3772183930524946e-06,5.71776130320889e-05,0.00010603681304693913
0.042,3.4346541861740576e-06,5.915025105628358e-05,0.00010947146723311318
0.043,3.494055783759276e-06,6.122634446696918e-05,0.00011296552301687246
0.044,3.555525349918653e-06,6.34132373326879e-05,0.00011652104836679111
0.045,3.6191722661560455e-06,6.571893655855643e-05,0.00012014022063294716
0.046,3.6851137832361047e-06,6.815218500133557e-05,0.00012382533441618326
0.047,3.7534757454382728e-06,7.072254417368473e-05,0.00012757881016162154
0.048,3.82439339580154e-06,7.344048800358439e-05,0.00013140320355742308
0.049,3.8980122756271385e-06,7.631750936898385e-05,0.00013530121583305021
0.05,3.974489227731581e-06,7.936624143938254e-05,0.0001392757050607818
0.051,4.053993521102584e-06,8.260059622303695e-05,0.00014332969858188438
0.052,4.136708112667531e-06,8.60359231659169e-05,0.0001474664066945519
0.053,4.222831065936461e-06,8.968919119041187e-05,0.00015168923776048837
0.054,4.312577150999974e-06,9.357919821779692e-05,0.00015600181491148835
0.055,4.4061796526939645e-06,9.772681302129272e-05,0.0001604079945641823
0.056,4.503892419127631e-06,0.0001021552552401,0.00016491188698330994
0.057,4.605992189155028e-06,0.0001068904205937,0.00016951787917246497
0.058,4.71278124408725e-06,0.0001119612598297,0.00017423066041655222
0.059,4.824590437380039e-06,0.0001174002217972,0.00017905525085393226
0.06,4.9417826666342535e-06,0.0001232437733484,0.0001839970335205665
0.061,5.064756865569287e-06,0.0001295330116772,0.0001890617903861358
0.062,5.193952608950614e-06,0.0001363143883574,0.0001942557429950864
0.063,5.329855442215425e-06,0.0001436405689808,0.00019958559843730184
0.064,5.473003074352167e-06,0.0001515714581972,0.000205058601511654
0.065,5.623992599346206e-06,0.0001601754275334,0.0002106825941110002
0.066,5.783488952693094e-06,0.0001695307931322,0.0002164660830636933
0.067,5.952234855999272e-06,0.0001797276032427,0.00022241831791969258
0.068,6.131062563252687e-06,0.0001908698118772,0.00022854938048294526
0.069,6.320907802781495e-06,0.0002030779369157,0.00023487028828572676
0.07,6.514009371461071e-06,0.0002162009627223,0.00024138429765718783
0.071,6.717860145888377e-06,0.0002305886499448,0.0002481021578030762
0.072,6.9343769966701e-06,0.0002464427403106,0.0002550365347997463
0.073,7.1653307297525615e-06,0.0002639890598549,0.00026220186552949887
0.074,7.41309578305982e-06,0.0002835105772785,0.0002696149613125587
0.075,7.680920822039639e-06,0.0003053692894837,0.0002772958821345983
0.076,7.973317452392159e-06,0.0003300382936159,0.0002852691995869905
0.077,8.296613415559317e-06,0.0003581490320214,0.0002935658130025498
0.078,8.659731674520721e-06,0.0003905611049905,0.0003022255446770705
0.079,9.075274826686464e-06,0.0004284655621123,0.000311300819503757
0.08,9.561014644610122e-06,0.0004735376715481,0.0003208618341483671
0.081,1.0141907542060569e-05,0.0005281624536273,0.0003310037416904277
0.082,1.0852775030212314e-05,0.0005957665633047,0.00034185651672064
0.083,1.16060265874518e-05,0.0006735326132439,0.0003534625433080918
0.084,1.2304235518345584e-05,0.0007573909506568,0.0003657667788264374
0.085,1.308637084412867e-05,0.0008574922370769,0.00037885314967056605
0.086,1.3966091848227611e-05,0.0009780984026361,0.00039281924151879366
0.087,1.4959875731468396e-05,0.0011249118066121,0.00040777911725026206
0.088,1.608703401395628e-05,0.001305631652289,0.00042386615126421834
0.089,1.737071306567861e-05,0.0015308706549737,0.00044123686432989695
0.09,1.883999536389513e-05,0.0018156675969445,0.0004600768596937921
0.091,2.053543025681837e-05,0.002182237412273,0.00048061228995061045
0.092,2.252336617530881e-05,0.0026654773172388,0.0005031356561259193
0.093,2.493083614590885e-05,0.0033249148151728,0.0005280664922718281
0.094,2.802311773658639e-05,0.0042717905201084,0.0005560896100084145
0.095,3.235606111989808e-05,0.00573007809055,0.0005884456711283126
0.096,3.902546035516874e-05,0.0081641543548095,0.0006274711314834813
0.097,4.996511824589822e-05,0.0124947289423851,0.0006774362497293795
0.098,6.80857187491668e-05,0.0202557043464364,0.0007455219684785463
0.099,9.689924982259068e-05,0.0329860418340803,0.000842421218301137
0.1,0.0001394390485121,0.050007180995445,0.000981860266813237
0.101,0.0001969211094975,0.0670250556436243,0.0011787813763107372
0.102,0.0002681211200741,0.0797499392133404,0.0014469024963848372
0.103,0.0003500036358162,0.0875080534611984,0.0017969061322010373
0.104,0.0004390605143538,0.0918380789124396,0.0022359666465548373
0.105,0.0005323862362756,0.0942722727070425,0.002768352882830437
0.106,0.0006280500931991,0.0957305427023805,0.0033964029760295373
0.107,0.0007249569706039,0.0966771611005811,0.004121359946633437
0.108,0.0008225504137311,0.0973362199145561,0.004943910360364537
0.109,0.0009205642807774,0.0978190740245251,0.005864474641141937
0.11,0.0010188708819811,0.0981853107947672,0.006883345523123037
0.111,0.0011174034984105,0.098469844983218,0.008000749021533537
0.112,0.0012161214250217,0.0986948872447317,0.009216870446555238
0.113,0.0013149955485225,0.0988754642226222,0.010531865995077737
0.114,0.0014140027511814,0.0990221756481354,0.011945868746259136
0.115,0.0015131237714026,0.0991427096164723,0.013458992517661736
0.116,0.0016123422074424,0.0992427584594076,0.015071334725104135
0.117,0.0017116443887819,0.0993265812955341,0.016782979113886036
0.118,0.0018109145233328,0.0994030681214662,0.018593893637218837
0.119,0.0019101953494598,0.0994711548940818,0.02050408898667864
0.12,0.0020096081415819,0.0995261192444455,0.022513697128260537
0.121,0.0021091177386781,0.09957142293632,0.024622814866938635
0.122,0.0022086988651368,0.0996094792725693,0.026831513732075436
0.123,0.0023083334648848,0.0996419856679554,0.029139847196960236
0.124,0.0024080086921927,0.0996701501026887,0.03154785588915294
0.125,0.0025077154228097,0.0996948448477635,0.034055571311962636
0.126,0.0026074471668108,0.0997167106429317,0.036663018478773436
0.127,0.0027071992849687,0.099736227277858,0.03937021776374214
0.128,0.0028069684303254,0.099753761473052,0.04217718619406754
0.129,0.0029067521542636,0.0997695994605923,0.04508393834833114
0.13,0.0030065486311164,0.0997839692657396,0.04809048697944754
0.131,0.0031063564671837,0.0997970560561784,0.05119684344663124
0.132,0.0032061680654641,0.0998092145042666,0.05440301151209534
0.133,0.0033059893369363,0.0998203504718807,0.05770900084903164
0.134,0.0034058206865172,0.0998305415326378,0.06111482153554884
0.135,0.0035056612820589,0.0998398915937985,0.06462048281760774
0.136,0.0036055103809425,0.0998484906623608,0.06822599319855024
0.137,0.0037053673183315,0.0998564170179249,0.07193136051688175
0.138,0.0038052314972286,0.0998637389995243,0.07573659201411034
0.139,0.0039051023800188,0.0998705164828171,0.07964169439412914
0.14,0.0040049794812493,0.0998768021074447,0.08364667387537844
0.141,0.0041048623614357,0.0998826423016842,0.08775153623681414
0.142,0.0042047506217334,0.0998880781417567,0.09195628685854754
0.143,0.0043046438993321,0.099893146075586,0.09626093075787964
0.144,0.0044045418634643,0.0998978785348965,0.10066547262134394
0.145,0.004504444211933,0.0999023044549088,0.10516991683327694
0.146,0.0046043506680823,0.099906449717234,0.10977426750135924
0.147,0.0047042609781451,0.0999103375286673,0.11447852847950434
0.148,0.0048041749089166,0.0999139887462678,0.11928270338842094
0.149,0.0049040922457047,0.0999174221572542,0.12418679563412564
0.15,0.0050040127905222,0.0999206547207554,0.12919080842464783
0.151,0.0051039363604872,0.0999237017772416,0.13429474478513503
0.152,0.005203862786404,0.0999265772304834,0.13949860757153904
0.153,0.0053037919115008,0.0999292937060796,0.14480239948303983
0.154,0.0054037235903066,0.0999318626899419,0.15020612307334644
0.155,0.0055036576876459,0.0999342946495799,0.15570978076099234
0.156,0.005603594077741,0.0999365991405867,0.16131337483873334
0.157,0.0057035326434058,0.0999387849003533,0.16701690748213915
0.158,0.0058034732753214,0.0999408599307327,0.17282038075746056
0.159,0.0059034158713848,0.0999428315711197,0.17872379662884536
0.16,0.0060033603361209,0.0999447065631945,0.18472715696496625
0.161,0.006103306580151,0.0999464911084007,0.19083046354511726
0.162,0.0062032545197122,0.0999481909190748,0.19703371806482947
0.163,0.0063032040762218,0.0999498112640158,0.20333692214105129
0.164,0.0064031551758815,0.0999513570091764,0.20974007731693278
0.165,0.0065031077493173,0.0999528326540631,0.2162431850662501
0.166,0.0066030617312521,0.099954242364355,0.2228462467975022
0.167,0.0067030170602068,0.0999555900011842,0.229549263857709
0.168,0.0068029736782269,0.0999568791474622,0.2363522375359359
0.169,0.0069029315306327,0.0999581131315886,0.2432551690665686
0.17,0.0070028905657911,0.0999592950488351,0.2502580596323597
0.171,0.0071028506553015,0.0999604288999498,0.25736091028766117
0.172,0.0072028118107295,0.0999615165232353,0.2645637220983907
0.173,0.0073027740202391,0.0999625599765454,0.2718664961186298
0.174,0.0074027372416782,0.0999635616157832,0.279269233360308
0.175,0.0075027014351045,0.0999645236420857,0.2867719347954125
0.176,0.0076026665626423,0.0999654481138503,0.2943746013580548
0.177,0.0077026325883509,0.0999663369576869,0.30207723394640573
0.178,0.0078025994781032,0.099967191978402,0.3098798334245089
0.179,0.0079025671994729,0.0999680148681126,0.31778240062398183
0.18,0.00800253572163,0.099968807214575,0.32578493634561184
0.181,0.0081025050152444,0.0999695705088045,0.33388744136085624
0.182,0.0082024750523957,0.0999703061520551,0.3420899164132519
0.183,0.0083024458064899,0.099971015462219,0.35039236221974185
0.184,0.0084024172521818,0.0999716996796998,0.3587947794719237
0.185,0.0085023893653028,0.0999723599728104,0.36729716883722646
0.186,0.0086023621227935,0.0999729974427367,0.37589953096001993
0.187,0.0087023355026411,0.0999736131281077,0.38460186646266104
0.188,0.0088023094838207,0.0999742080092074,0.39340417594648175
0.189,0.0089022840462408,0.0999747830118591,0.4023064599927225
0.19,0.0090022591706923,0.0999753390110126,0.4113087191634148
0.191,0.0091022348388006,0.099975876834058,0.4204109540022154
0.192,0.0092022110329808,0.0999763972638916,0.4296131650351962
0.193,0.0093021877363961,0.099976901041753,0.4389153527715923
0.194,0.0094021649329184,0.0999773888698542,0.4483175177045107
0.195,0.0095021426070915,0.0999778614138172,0.4578196603116022
0.196,0.0096021207440966,0.0999783193049357,0.4674217810556988
0.197,0.0097020993297202,0.0999787631422757,0.47712388038541903
0.198,0.0098020783503227,0.0999791934946281,0.48692595873574174
0.199,0.0099020577928109,0.0999796109023242,0.49682801652855263
0.2,0.0100020376446103,0.099980015878926,0.506830054173163


==> figures/data/impact_dojo_1.0e-8.csv <==
F,x,grad,x_sum
0.001,2.0187315241670944e-07,2.0400504538997666e-06,2.0187315241670944e-07
0.002,2.0392862831730699e-07,2.081838960954485e-06,4.058017807340164e-07
0.003,2.0602631523036766e-07,2.1249241431320344e-06,6.11828095964384e-07
0.004,2.081675239407055e-07,2.169360169901325e-06,8.199956199050895e-07
0.005,2.1035361996712965e-07,2.2152040670020414e-06,1.0303492398722192e-06
0.006,2.1258602633800197e-07,2.262515898943107e-06,1.242935266210221e-06
0.007,2.148662267553725e-07,2.311358965312316e-06,1.4578014929655936e-06
0.008,2.171957689256488e-07,2.361800012007365e-06,1.6749972618912423e-06
0.009,2.195762678347535e-07,2.413909458587327e-06,1.8945735297259958e-06
0.01,2.220094094673719e-07,2.4677616435320182e-06,2.1165829391933677e-06
0.011,2.244969550813103e-07,2.523435088519488e-06,2.341079894274678e-06
0.012,2.2704074476020966e-07,2.5810127841863207e-06,2.5681206390348876e-06
0.013,2.2987310110966774e-07,2.6432304771173423e-06,2.7979937401445554e-06
0.014,2.325456251450753e-07,2.705036618422252e-06,3.0305393652896306e-06
0.015,2.352810135053396e-07,2.7690363632149053e-06,3.2658203787949702e-06
0.016,2.3808151022874926e-07,2.8353347552689814e-06,3.5039018890237195e-06
0.017,2.4094946760033764e-07,2.904043201779061e-06,3.744851356624057e-06
0.018,2.438873524246432e-07,2.9752799415971867e-06,3.9887387090487e-06
0.019,2.46897753242159e-07,3.0491705540147685e-06,4.235636462290859e-06
0.02,2.499833879343605e-07,3.1258485125640337e-06,4.48561985022522e-06
0.021,2.531471119393558e-07,3.2054557880689677e-06,4.738766962164576e-06
0.022,2.5639192696713664e-07,3.2881435058529364e-06,4.995158889131712e-06
0.023,2.597209905474962e-07,3.374072663775429e-06,5.2548798796792084e-06
0.024,2.6313762629959214e-07,3.4634149156165254e-06,5.518017505978801e-06
0.025,2.6664533492315456e-07,3.5563534295457445e-06,5.784662840901955e-06
0.026,2.7024780618889466e-07,3.653083826793413e-06,6.05491064709085e-06
0.027,2.7394893187260294e-07,3.753815211582357e-06,6.328859578963453e-06
0.028,2.777528197439594e-07,3.858771302334141e-06,6.606612398707412e-06
0.029,2.816638088321e-07,3.968191673986432e-06,6.888276207539512e-06
0.03,2.856864858014063e-07,4.082333126043114e-06,7.173962693340918e-06
0.031,2.898256855621284e-07,4.201470937537089e-06,7.463788378903047e-06
0.032,2.940859377686955e-07,4.325892087653216e-06,7.757874316671742e-06
0.033,2.984732433430892e-07,4.455922638091359e-06,8.056347560014832e-06
0.034,3.0299336967187784e-07,4.591904871520392e-06,8.35934092968671e-06
0.035,3.0765243874686377e-07,4.73420757926002e-06,8.666993368433573e-06
0.036,3.1245695458759215e-07,4.883228563357101e-06,8.979450323021165e-06
0.037,3.1741383338390605e-07,5.039397418782344e-06,9.296864156405071e-06
0.038,3.2253043691365946e-07,5.203178631618677e-06,9.61939459331873e-06
0.039,3.2781460923558825e-07,5.375075035818356e-06,9.947209202554319e-06
0.04,3.332747159912053e-07,5.5556316754912245e-06,1.0280483918545524e-05
0.041,3.389196895908775e-07,5.745440129190094e-06,1.0619403608136402e-05
0.042,3.447590770644382e-07,5.945143360031047e-06,1.096416268520084e-05
0.043,3.5080309457313774e-07,6.155441165733856e-06,1.1314965779773978e-05
0.044,3.570626866400417e-07,6.377096315057784e-06,1.167202846641402e-05
0.045,3.635495925413679e-07,6.610941471796306e-06,1.2035578058955387e-05
0.046,3.702764194146724e-07,6.857887022770904e-06,1.240585447837006e-05
0.047,3.772567243598424e-07,7.118929948712883e-06,1.2783111202729902e-05
0.048,3.8450510536636173e-07,7.395163898837876e-06,1.3167616308096264e-05
0.049,3.9203730334280717e-07,7.687790659560713e-06,1.3559653611439071e-05
0.05,3.998703161367523e-07,7.99813324305898e-06,1.3959523927575823e-05
0.051,4.080225264879722e-07,8.327650861450486e-06,1.4367546454063795e-05
0.052,4.165138460798801e-07,8.677956104174988e-06,1.4784060300143675e-05
0.053,4.2536587790964486e-07,9.050834696866518e-06,1.520942617805332e-05
0.054,4.346020997525457e-07,9.448268294831586e-06,1.5644028277805866e-05
0.055,4.4424807188470083e-07,9.872460855286926e-06,1.6088276349690567e-05
0.056,4.543316735605707e-07,1.0325869245630948e-05,1.6542608023251137e-05
0.057,4.648833717979528e-07,1.0811238883379204e-05,1.700749139504909e-05
0.058,4.759365290207818e-07,1.133164537545639e-05,1.7483427924069872e-05
0.059,4.875277551663615e-07,1.1890543343962004e-05,1.7970955679236233e-05
0.06,4.996973140269922e-07,1.2491823902294196e-05,1.8470652993263226e-05
0.061,5.124895869346169e-07,1.3139882454815678e-05,1.8983142580197843e-05
0.062,5.259536169921475e-07,1.3839699294115882e-05,1.950909619718999e-05
0.063,5.401437359608963e-07,1.4596935499655572e-05,2.0049239933150886e-05
0.064,5.55120297451861e-07,1.541804772925426e-05,2.0604360230602747e-05
0.065,5.709505344619892e-07,1.631042623999601e-05,2.1175310765064737e-05
0.066,5.877095687889522e-07,1.7282561671394526e-05,2.176302033385369e-05
0.067,6.054811408917615e-07,1.834423366244842e-05,2.236850147474545e-05
0.068,6.243419271578787e-07,1.9506222278087293e-05,2.299284340190333e-05
0.069,6.444118112458597e-07,2.0782089455484438e-05,2.363725521314919e-05
0.07,6.658104250711894e-07,2.218719455306939e-05,2.4303065638220378e-05
0.071,6.886736492739409e-07,2.373957220769274e-05,2.499173928749432e-05
0.072,7.131564593865214e-07,2.546051073868405e-05,2.570489574688084e-05
0.073,7.393707909253422e-07,2.737285478495721e-05,2.6444266537806183e-05
0.074,7.675669569939814e-07,2.9508273476897e-05,2.7211833494800164e-05
0.075,7.979769914845392e-07,3.190276303665085e-05,2.8009810486284703e-05
0.076,8.308704109727394e-07,3.4599866389894986e-05,2.8840680897257442e-05
0.077,8.665623406622913e-07,3.7652662347609225e-05,2.9707243237919734e-05
0.078,9.054236463357236e-07,4.11263866333167e-05,3.061266688425546e-05
0.079,9.478939114737628e-07,4.510193449680511e-05,3.156056079572922e-05
0.08,9.944982424792137e-07,4.968060123027307e-05,3.2555059038208434e-05
0.081,1.04586929083883e-06,5.499058763704934e-05,3.3600928329047264e-05
0.082,1.1027764938442708e-06,6.119606425476487e-05,3.4703704822891535e-05
0.083,1.1661654571448743e-06,6.851001382710554e-05,3.586987028003641e-05
0.084,1.2372118450842962e-06,7.721276686696311e-05,3.7107082125120705e-05
0.085,1.3173964258372806e-06,8.767931063329293e-05,3.8424478550957986e-05
0.086,1.4086116422173944e-06,0.0001004204621291,3.983309019317538e-05
0.087,1.51331631503826e-06,0.0001161465762485,4.134640650821364e-05
0.088,1.634765879110489e-06,0.0001358690723475,4.298117238732413e-05
0.089,1.7735500144056005e-06,0.0001607232034015,4.475472240172973e-05
0.09,1.935878453929174e-06,0.0001928519178769,4.6690600855658904e-05
0.091,2.139932360700758e-06,0.0002366569936861,4.883053321635966e-05
0.092,2.424817974189253e-06,0.0003012897757455,5.1255351190548915e-05
0.093,2.833857567552389e-06,0.0004016016446034,5.4089208758101304e-05
0.094,3.2921145627917703e-06,0.0005427499534223,5.7381323320893074e-05
0.095,3.912761937230336e-06,0.0007705189378191,6.129408525812341e-05
0.096,4.779304381863359e-06,0.0011669757530441,6.607338963998677e-05
0.097,6.054316609105381e-06,0.0019398668370757,7.212770624909215e-05
0.098,8.482102086093679e-06,0.0039095636974068,8.060980833518583e-05
0.099,1.6914499811226946e-05,0.0126393309270242,9.752430814641277e-05
0.1,3.882199310817347e-05,0.0500026269830222,0.00013634630125458624
0.101,0.0001169200142883,0.0873606373073177,0.00025326631554288624
0.102,0.000208485715246,0.0960907800898493,0.00046175203078888626
0.103,0.0003060571285638,0.0980605728134206,0.0007678091593526863
0.104,0.0004047825252068,0.0988332507972,0.0011725916845594863
0.105,0.0005039163722322,0.0992295829246904,0.0016765080567916863
0.106,0.0006032959263083,0.0994572995024837,0.0022798039830999864
0.107,0.0007028377583258,0.0995984266043562,0.0029826417414257865
0.108,0.0008024298420138,0.0996985950658088,0.0037850715834395867
0.109,0.0009021438666402,0.0997633595633115,0.004687215450079787
0.11,0.0010019394354793,0.0998071999346735,0.005689154885559086
0.111,0.0011017770492282,0.0998393288398416,0.006790931934787286
0.112,0.0012016384964476,0.0998641592079175,0.007992570431234886
0.113,0.0013015170691642,0.0998838775985001,0.009294087500399086
0.114,0.0014014123854681,0.0998996003036111,0.010695499885867186
0.115,0.0015013211898249,0.0999123386060442,0.012196821075692086
0.116,0.0016012410233674,0.0999228027560589,0.013798062099059486
0.117,0.0017011699936482,0.0999315034888277,0.015499232092707687
0.118,0.0018011066199268,0.0999388157266177,0.017300338712634488
0.119,0.0019010497265896,0.099945019747706,0.019201388439224087
0.12,0.002000998368097,0.0999503284924584,0.02120238680732109
0.121,0.0021009517750881,0.0999549060967709,0.02330333858240919
0.122,0.0022009093149927,0.0999588807329526,0.02550424789740189
0.123,0.0023008704627882,0.0999623536727353,0.02780511836019009
0.124,0.0024008347789741,0.0999654057917997,0.03020595313916419
0.125,0.0025008018927659,0.0999681023095522,0.03270675503193009
0.126,0.0026007714891162,0.0999704962911511,0.03530752652104629
0.127,0.0027007432985822,0.0999726312680628,0.03800826981962849
0.128,0.0028007170893346,0.0999745432220302,0.04080898690896309
0.129,0.0029006926182365,0.0999762635695258,0.04370967952719959
0.13,0.0030006697569267,0.0999778157222408,0.04671034928412629
0.131,0.003100648359927,0.0999792206269748,0.04981099764405329
0.132,0.0032006282913951,0.099980496314817,0.05301162593544839
0.133,0.0033006094317325,0.0999816581421762,0.05631223536718089
0.134,0.0034005916670638,0.0999827194927667,0.05971282703424469
0.135,0.0035005749079979,0.0999836915233764,0.06321340194224259
0.136,0.0036005590776848,0.0999845838043231,0.0668139610199274
0.137,0.003700544101006,0.0999854048255448,0.0705145051209334
0.138,0.0038005299107319,0.0999861619766834,0.0743150350316653
0.139,0.0039005164465117,0.0999868617138538,0.07821555147817699
0.14,0.0040005036540161,0.0999875096976563,0.08221605513219309
0.141,0.0041004914842043,0.0999881109079577,0.08631654661639739
0.142,0.0042004798926957,0.0999886697398147,0.09051702650909309
0.143,0.0043004688392293,0.0999891900839868,0.09481749534832239
0.144,0.0044004582871978,0.0999896753947659,0.09921795363552019
0.145,0.0045004482032403,0.0999901287474895,0.1037184018387605
0.146,0.0046004385568911,0.0999905528873322,0.1083188403956516
0.147,0.0047004293202725,0.0999909502709422,0.11301926971592409
0.148,0.0048004204678251,0.0999913231020779,0.11781969018374919
0.149,0.0049004119760723,0.0999916733622144,0.12272010215982149
0.15,0.0050004038234122,0.0999920028369135,0.1277205059832337
0.151,0.005100395989934,0.0999923131386155,0.1328209019731677
0.152,0.0052003884572557,0.0999926057263958,0.1380212904304234
0.153,0.0053003812083804,0.0999928819231422,0.1433216716388038
0.154,0.0054003742275679,0.0999931429305267,0.1487220458663717
0.155,0.0055003675002209,0.0999933898420937,0.1542224133665926
0.156,0.0056003610127829,0.0999936236547274,0.1598227743793755
0.157,0.0057003547526475,0.099993845278726,0.165523129132023
0.158,0.0058003487080758,0.0999940555466711,0.1713234778400988
0.159,0.005900342868124,0.099994255221256,0.1772238207082228
0.16,0.0060003372225765,0.0999944450022084,0.1832241579307993
0.161,0.0061003317618864,0.0999946255324264,0.1893244896926857
0.162,0.0062003264771221,0.0999947974034287,0.1955248161698078
0.163,0.0063003213599181,0.0999949611602033,0.2018251375297259
0.164,0.0064003164024309,0.0999951173055324,0.2082254539321568
0.165,0.0065003115972991,0.0999952663038536,0.2147257655294559
0.166,0.0066003069376067,0.0999954085847168,0.2213260724670626
0.167,0.0067003024168502,0.0999955445458821,0.2280263748839128
0.168,0.0068002980289079,0.0999956745561014,0.23482667291282072
0.169,0.0069002937680125,0.0999957989576209,0.2417269666808332
0.17,0.007000289628726,0.0999959180684339,0.24872725630955922
0.171,0.0071002856055136,0.099996032189983,0.25582754191507284
0.172,0.0072002816938206,0.0999961415933642,0.26302782360889343
0.173,0.0073002778892256,0.0999962465329899,0.27032810149811903
0.174,0.0074002741873899,0.0999963472484109,0.27772837568550895
0.175,0.0075002705842058,0.0999964439633229,0.2852286462697148
0.176,0.0076002670757818,0.0999965368868088,0.2928289133454966
0.177,0.0077002636584283,0.0999966262144701,0.3005291770039249
0.178,0.0078002603286446,0.0999967121294556,0.3083294373325695
0.179,0.0079002570831073,0.0999967948034018,0.31622969441567683
0.18,0.0080002539186591,0.0999968743972893,0.32422994833433594
0.181,0.0081002508322982,0.099996951062228,0.33233019916663414
0.182,0.0082002478211695,0.0999970249401733,0.34053044698780366
0.183,0.0083002448825551,0.0999970961645848,0.34883069187035876
0.184,0.0084002420138665,0.0999971648610283,0.3572309338842253
0.185,0.0085002392126371,0.0999972311477299,0.36573117309686237
0.186,0.0086002364765147,0.0999972951360848,0.37433140957337707
0.187,0.0087002338032554,0.0999973569311253,0.3830316433766325
0.188,0.0088002311907169,0.0999974166319522,0.39183187456734936
0.189,0.0089002286368536,0.099997474332132,0.40073210320420294
0.19,0.0090002261397105,0.099997530120064,0.40973232934391346
0.191,0.0091002236974183,0.0999975840793186,0.41883255304133177
0.192,0.0092002213081892,0.0999976362889504,0.428032774349521
0.193,0.0093002189703123,0.0999976868237884,0.4373329933198333
0.194,0.0094002166821491,0.0999977357547034,0.44673321000198235
0.195,0.0095002144421305,0.0999977831488572,0.45623342444411286
0.196,0.0096002122487525,0.0999978290699327,0.46583363669286537
0.197,0.0097002099350335,0.0999978752844749,0.4755338466278989
0.198,0.009800207836981,0.0999979183557848,0.48533405446487987
0.199,0.0099002057811254,0.0999979601308515,0.49523426024600525
0.2,0.0100002037662086,0.0999980006611388,0.5052344640122138


==> figures/data/impact_gb_1.0e-2.csv <==
F,x,gb0,gb1
0.01,1.4814142690333654e-9,0.01815296238850517,0.020399881294991488
0.02,1.6665597790677111e-9,0.015791613046281846,0.01999733909068371
0.03,1.904583046830055e-9,0.026590851462815892,0.022204178745357718
0.04,2.2218489825753807e-9,0.03041852465025872,0.026810362437666657
0.05,2.6666487351612034e-9,0.027989171377791264,0.031353098681800425
0.06,3.3332595017476763e-9,0.036103059636776375,0.03799953639950098
0.07,4.444190404573334e-9,0.04329617777076763,0.03900372504982219
0.08,6.664842289172412e-9,0.0434493358013244,0.04230538170637285
0.09,1.3332437487356685e-8,0.04156824348824181,0.04765506798818987
0.1,3.338160107835275e-6,0.049181481618942854,0.049198071266233434
0.11,0.0010000133585606474,0.05844225641186346,0.053825332907434006
0.12,0.002000006693149703,0.05268948152791869,0.05820939619209025
0.13,0.0030000044706611773,0.06261137029918291,0.06380152556580236
0.14,0.0040000033596864215,0.06455009223102659,0.06400174214512175
0.15,0.00500000269302564,0.07257328818828408,0.06540510891157156
0.16,0.006000002248553127,0.07126351717851788,0.07237833866289081
0.17,0.007000001931051714,0.08032218405486848,0.07660259454630015
0.18,0.008000001692908543,0.07760191540707093,0.07584050662507376
0.19,0.009000001507673938,0.08152529885936005,0.08296637257145116
0.2,0.010000001359475652,0.08215668202447081,0.0813570315993835


==> figures/data/impact_gb_1.0e-3.csv <==
F,x,gb0,gb1
0.01,1.4814142690333654e-9,0.00020638230600366264,0.00020004051173654316
0.02,1.6665597790677111e-9,0.0007866299318697782,0.0004003025238888174
0.03,1.904583046830055e-9,0.0008511464591602846,0.0010018334158770534
0.04,2.2218489825753807e-9,0.00283103703428699,0.0028003911774984016
0.05,2.6666487351612034e-9,0.003798825323814674,0.005596836233382837
0.06,3.3332595017476763e-9,0.00784635802405394,0.00860411533605907
0.07,4.444190404573334e-9,0.017658742380165876,0.015758897018482314
0.08,6.664842289172412e-9,0.026176435530619737,0.0248427864245828
0.09,1.3332437487356685e-8,0.034753333814699375,0.03156940134820419
0.1,3.338160107835275e-6,0.045929275168955785,0.04965414621984576
0.11,0.0010000133585606474,0.06549977626948633,0.063828169757497
0.12,0.002000006693149703,0.07264572450734953,0.07591490393632815
0.13,0.0030000044706611773,0.08736305984484675,0.08520650583131445
0.14,0.0040000033596864215,0.09099509952902228,0.09008435002945712
0.15,0.00500000269302564,0.0946800043492786,0.09159663130825198
0.16,0.006000002248553127,0.09690464123260768,0.09739969513649899
0.17,0.007000001931051714,0.0978880514684611,0.09919928868279124
0.18,0.008000001692908543,0.09995030499875394,0.0990000447054245
0.19,0.009000001507673938,0.09973784786763097,0.09979994226102458
0.2,0.010000001359475652,0.09999997970297941,0.09999997223822325


==> figures/data/impact_gb_1.0e-4.csv <==
F,x,gb0,gb1
0.01,1.4814142690333654e-9,1.6517116034725554e-8,1.8266021603707834e-8
0.02,1.6665597790677111e-9,2.262591730529543e-8,2.317215820439867e-8
0.03,1.904583046830055e-9,2.8199985720045933e-8,3.037518680004682e-8
0.04,2.2218489825753807e-9,3.7972935692986845e-8,4.3477276643777434e-8
0.05,2.6666487351612034e-9,5.996970733811053e-8,6.390813210239704e-8
0.06,3.3332595017476763e-9,1.1023445868472309e-7,1.183872567164678e-7
0.07,4.444190404573334e-9,3.9075415412491286e-7,2.2891207012809554e-7
0.08,6.664842289172412e-9,0.002207579650883962,0.0019820862227909993
0.09,1.3332437487356685e-8,0.014505996346241987,0.015362597631426465
0.1,3.338160107835275e-6,0.048029064038266185,0.051685437990225264
0.11,0.0010000133585606474,0.08125069734695235,0.0835832754769631
0.12,0.002000006693149703,0.09882910809148107,0.09767028271762766
0.13,0.0030000044706611773,0.09974660397441004,0.09979978977780866
0.14,0.0040000033596864215,0.09999988675924064,0.09999989185350483
0.15,0.00500000269302564,0.09999993925658576,0.09999993830149928
0.16,0.006000002248553127,0.09999995919216255,0.09999995973188203
0.17,0.007000001931051714,0.09999997129960216,0.09999997069233349
0.18,0.008000001692908543,0.09999997818929003,0.09999997792141152
0.19,0.009000001507673938,0.09999998335337824,0.0999999829966198
0.2,0.010000001359475652,0.09999998716797344,0.09999998596101327


==> figures/data/linear_friction_dojo_1.0e-10.csv <==
F,x,grad
0.001,4.499629314747494e-11,4.498909182970579e-8
0.002,8.997095809062377e-11,4.495674670312866e-8
0.003,1.349027746244446e-10,4.490358380682125e-8
0.004,1.7977148055164307e-10,4.483071990302179e-8
0.005,2.2455808702913034e-10,4.47397136116301e-8
0.006,2.692454544963855e-10,4.4632557416601774e-8
0.007,3.138185511233823e-10,4.4511664065716165e-8
0.008,3.582650589485952e-10,4.4379844732489464e-8
0.009,4.0257558582744464e-10,4.424027725269397e-8
0.01,4.4674414218832144e-10,4.4096464413279083e-8
0.011,4.907683020741634e-10,4.39521810058352e-8
0.012,5.346496027189213e-10,4.381141187614901e-8
0.013,5.783935973048196e-10,4.3678282513059946e-8
0.014,6.220100248766327e-10,4.3556986240034234e-8
0.015,6.655128315153425e-10,4.3451710995956465e-8
0.016,7.089201043624875e-10,4.3366570379177464e-8
0.017,7.522539657468029e-10,4.3305541874705256e-8
0.018,7.955404249034491e-10,4.327241676094218e-8
0.019,8.388092232765022e-10,4.3270761873603905e-8
0.02,8.820934888243061e-10,4.330389545836866e-8
0.021,9.254295384202159e-10,4.3374877345403466e-8
0.022,9.688567231083873e-10,4.348651103658341e-8
0.023,1.0124169058765768e-9,4.3641357994061996e-8
0.024,1.0561545477789542e-9,4.3841760222207427e-8
0.025,1.1001162588615656e-9,4.408987117621166e-8
0.026,1.1443507613850554e-9,4.438769067860449e-8
0.027,1.1889087523911637e-9,4.4737103455094744e-8
0.028,1.2338426764916922e-9,4.5139919413461627e-8
0.029,1.279206898933928e-9,4.5597914288819655e-8
0.03,1.3250574033698008e-9,4.611286906763823e-8
0.031,1.371452125787965e-9,4.668660962270366e-8
0.032,1.41845076274331e-9,4.732104378346591e-8
0.033,1.4661149946498694e-9,4.8018197551513714e-8
0.034,1.5145086740427905e-9,4.878025059440461e-8
0.035,1.5636977999307422e-9,4.9609569741093654e-8
0.036,1.6137509681821777e-9,5.050874251066873e-8
0.037,1.6647393941189667e-9,5.148061140713978e-8
0.038,1.7167373273989563e-9,5.2528307126209485e-8
0.039,1.7698222663979518e-9,5.365528417122789e-8
0.04,1.8240754096732366e-9,5.486535774590351e-8
0.041,1.8795819252878572e-9,5.6162743122811776e-8
0.042,1.9364313707029106e-9,5.7552098642332794e-8
0.043,1.9947182837304354e-9,5.9038572042258155e-8
0.044,2.054542581552822e-9,6.062785217197941e-8
0.045,2.1160101368435965e-9,6.232622631330287e-8
0.046,2.1792334610033587e-9,6.414064491755412e-8
0.047,2.244332405136536e-9,6.607879373676795e-8
0.048,2.3114348450644205e-9,6.814917640207696e-8
0.049,2.38067765886893e-9,7.036120746040097e-8
0.05,2.452207628793681e-9,7.272531936663996e-8
0.051,2.5261825101420987e-9,7.525308410860632e-8
0.052,2.6027722368507325e-9,7.795735340598853e-8
0.053,2.682160385868268e-9,8.085241980371195e-8
0.054,2.7645455442911387e-9,8.395420285634004e-8
0.055,2.8501431345525005e-9,8.728046458905681e-8
0.056,2.9391873766759006e-9,9.085106015271905e-8
0.057,3.0319335129340576e-9,9.46882293351159e-8
0.058,3.128660367668409e-9,9.881693817659355e-8
0.059,3.2296732088046902e-9,1.0326527923876228e-7
0.06,3.3353072430094835e-9,1.0806494319393068e-7
0.061,3.445931278929135e-9,1.1325177642351747e-7
0.062,3.5619524110183514e-9,1.1886644268876978e-7
0.063,3.683821120506405e-9,1.2495521202193773e-7
0.064,3.8120372654062165e-9,1.3157090523741035e-7
0.065,3.947157389725621e-9,1.3877402956774532e-7
0.066,4.089802813746477e-9,1.4663415329740916e-7
0.067,4.2406697297021825e-9,1.5523157406160948e-7
0.068,4.40053952611662e-9,1.6465932254350337e-7
0.069,4.570299156005237e-9,1.7502585916151503e-7
0.07,4.750945133651742e-9,1.864578004773243e-7
0.071,4.943616653191234e-9,1.991041617799283e-7
0.072,5.149613633444228e-9,2.1314101710245837e-7
0.073,5.370428086860424e-9,2.2877766545637004e-7
0.074,5.607781118556586e-9,2.462644400624825e-7
0.075,5.863668798952955e-9,2.659027464990693e-7
0.076,6.140419327813541e-9,2.8805808841569915e-7
0.077,6.440765394869681e-9,3.131771398212635e-7
0.078,6.7679359702577765e-9,3.41810369708373e-7
0.079,7.125774757571322e-9,3.74642380773782e-7
0.08,7.518893539718326e-9,4.1253312177413903e-7
0.081,7.952874611929693e-9,4.565746672291482e-7
0.082,8.434540105662494e-9,5.081706653475848e-7
0.083,8.972316818879197e-9,5.691494192050506e-7
0.084,9.576737620285648e-9,6.419279149016966e-7
0.085,1.0261143189528086e-8,7.297548211049332e-7
0.086,1.104268488343738e-8,8.370791009459922e-7
0.087,1.1943790024391826e-8,9.701243166682084e-7
0.088,1.299435978600345e-8,1.137811075946349e-6
0.089,1.4235165424527559e-8,1.3532914768021877e-6
0.09,1.5723281681434255e-8,1.6366076941887188e-6
0.091,1.754114084055966e-8,2.019524714769183e-6
0.092,1.9812373732079646e-8,2.5548346136772263e-6
0.093,2.2731219265781076e-8,3.3355704644244536e-6
0.094,2.6621317893647625e-8,4.538319125235723e-6
0.095,3.206497134895803e-8,6.532556317095928e-6
0.096,4.0225947539684864e-8,1.0202152229488172e-5
0.097,5.3816045341101374e-8,1.812304068099513e-5
0.098,8.094529615332836e-8,4.069941074399397e-5
0.099,1.6169363119549746e-7,0.00016123254262551123
0.1,2.727682114605478e-6,0.03153243495739231
0.101,9.759288211839729e-5,0.09987446379648202
0.102,0.00019753080074755102,0.09997034675954486
0.103,0.00029751103063785784,0.0999870719286282
0.104,0.00039750131552450423,0.09999279794449384
0.105,0.0004974955403478507,0.09999541741827916
0.106,0.0005974917125649262,0.0999968299864369
0.107,0.0006974889893347001,0.09999767746803279
0.108,0.0007974869528578617,0.09999822551282758
0.109,0.0008974853725367614,0.0999986002074339
0.11,0.0009974841103318666,0.09999886763811737
0.111,0.0010974830791523865,0.09999906515676632
0.112,0.0011974822208382315,0.09999921516671939
0.113,0.001297481495284293,0.09999933176677017
0.114,0.0013974808738994586,0.09999942418887792
0.115,0.0014974803357528676,0.09999949868332769
0.116,0.001597479865169049,0.09999955960388131
0.117,0.0016974794501760629,0.09999961005864398
0.118,0.0017974790814726746,0.0999996523144915
0.119,0.0018974787517233018,0.09999968805620338
0.12,0.0019974784550641634,0.099999718557035
0.121,0.0020974781867522246,0.0999997447937001
0.122,0.002197477942909872,0.09999976752554698
0.123,0.0022974777203356098,0.09999978735012549
0.124,0.0023974775163631092,0.09999980474286066
0.125,0.002497477328753694,0.09999982008582387
0.126,0.0025974771556148525,0.09999983368889612
0.127,0.002697476995334056,0.0999998458055386
0.128,0.0027974768465303364,0.09999985664468422
0.129,0.002897476708013549,0.09999986637980678
0.13,0.002997476578752502,0.0999998751559032
0.131,0.003097476457849549,0.09999988309492575
0.132,0.003197476344519383,0.09999989030004026
0.133,0.003297476238072162,0.09999989685899602
0.134,0.003397476137899129,0.09999990284680857
0.135,0.0034974760434616087,0.09999990832791539
0.136,0.003597475954280769,0.09999991335791637
0.137,0.003697475869929287,0.0999999179849893
0.138,0.0037974757900254164,0.09999992225104794
0.139,0.0038974757142263006,0.09999992619269449
0.14,0.003997475642223635,0.09999992984200735
0.141,0.004097475573739134,0.09999993322719565
0.142,0.0041974755085210725,0.09999993637314641
0.143,0.00429747544634128,0.09999993930188289
0.144,0.004397475386992043,0.0999999420329514
0.145,0.0044974753302846025,0.0999999445837479
0.146,0.004597475276046201,0.09999994696979599
0.147,0.004697475224119225,0.09999994920498388
0.148,0.004797475174358862,0.09999995130176614
0.149,0.00489747512663221,0.09999995327133814
0.15,0.004997475080817162,0.09999995512378625
0.151,0.005097475036801184,0.09999995686821601
0.152,0.005197474994480173,0.09999995851286549
0.153,0.005297474953758169,0.09999996006520173
0.154,0.005397474914544986,0.09999996153200641
0.155,0.005497474876761965,0.09999996291944963
0.156,0.0055974748403285705,0.09999996423315477
0.157,0.005697474805174994,0.09999996547825618
0.158,0.005797474771234939,0.09999996665944888
0.159,0.005897474738446711,0.0999999677810326
0.16,0.005997474706752489,0.09999996884695204
0.161,0.006097474676098545,0.0999999698608306
0.162,0.006197474646434343,0.09999997082600177
0.163,0.0062974746177129545,0.09999997174553611
0.164,0.00639747458988984,0.09999997262226595
0.165,0.006497474562923606,0.09999997345880764
0.166,0.006597474536775451,0.09999997425758023
0.167,0.006697474511408438,0.09999997502082375
0.168,0.0067974744867881146,0.09999997575061452
0.169,0.006897474462882106,0.09999997644887904
0.17,0.006997474439659663,0.09999997711740759
0.171,0.00709747441709202,0.09999997775786498
0.172,0.007197474395151638,0.09999997837180087
0.173,0.007297474373812883,0.09999997896065983
0.174,0.00739747435305126,0.09999997952578915
0.175,0.007497474332843701,0.09999998006844701
0.176,0.007597474313168442,0.09999998058980894
0.177,0.007697474294004445,0.09999998109097513
0.178,0.007797474275332181,0.09999998157297513
0.179,0.007897474257133085,0.09999998203677424
0.18,0.007997474239389171,0.09999998248327707
0.181,0.008097474222083678,0.09999998291333326
0.182,0.008197474205198792,0.09999998332774081
0.183,0.00829747418872446,0.09999998372724964
0.184,0.008397474172640923,0.09999998411256553
0.185,0.008497474156935952,0.09999998448435314
0.186,0.008597474141593576,0.09999998484323809
0.187,0.00869747412660997,0.09999998518981076
0.188,0.008797474111964146,0.09999998552462785
0.189,0.00889747409764759,0.09999998584821528
0.19,0.00899747408364934,0.09999998616106946
0.191,0.009097474069958887,0.09999998646366
0.192,0.00919747405656628,0.09999998675643099
0.193,0.009297474043461745,0.09999998703980274
0.194,0.00939747403063613,0.09999998731417326
0.195,0.0094974740180811,0.09999998757991987
0.196,0.009597474005787025,0.09999998783740019
0.197,0.009697473993746836,0.0999999880869537
0.198,0.009797473981952517,0.09999998832890211
0.199,0.009897473970396491,0.09999998856355172
0.2,0.009997473959071683,0.09999998879119303


==> figures/data/linear_friction_dojo_1.0e-4.csv <==
F,x,grad
0.001,1.924869990955139e-5,0.0222442641405885
0.002,3.788553055950267e-5,0.022252771468991295
0.003,5.6817984493418606e-5,0.0222411540820602
0.004,7.573832598978944e-5,0.022225010434221416
0.005,9.46427585660046e-5,0.02220445800990666
0.006,0.00011352763575347642,0.022179647039892083
0.007,0.0001323894971322479,0.022150759832615975
0.008,0.00015122510329375008,0.02211800989931332
0.009,0.00017061096797884478,0.022079457695331595
0.01,0.0001894483749020817,0.022039822695975854
0.011,0.00020825091665079573,0.021997148423481216
0.012,0.00022701649630274103,0.0219517594730851
0.013,0.00024574338981977697,0.021904003262103136
0.014,0.00026443026657903143,0.021854247448205712
0.015,0.0002830762057569748,0.021802877062350914
0.016,0.00030168070822257875,0.021750291390546597
0.017,0.00032024370370637405,0.021696900652795448
0.018,0.00033856498182503384,0.021643220618263393
0.019,0.00035703608974237914,0.021589447903366046
0.02,0.0003754681434789578,0.02153613016811158
0.021,0.00039386275934468417,0.02148368646764234
0.022,0.00041222194806204326,0.021432529528062096
0.023,0.0004305480966705797,0.02138306267951603
0.024,0.00044884394783509924,0.021335677073666594
0.025,0.0004671125772079803,0.021290749232163498
0.026,0.0004853573694992997,0.021248638958973155
0.027,0.0005035819938822554,0.021209687635430675
0.028,0.0005217903793127987,0.021174216903160428
0.029,0.0005399866902745359,0.0211425277277428
0.03,0.0005581753033813796,0.021114899825383806
0.031,0.000576360785186875,0.02109159142640318
0.032,0.0005945478714637415,0.021072839343023033
0.033,0.0006127414481367274,0.021058859305135392
0.034,0.0006309465339793816,0.02104984652527633
0.035,0.0006491682651206308,0.02104597645404497
0.036,0.0006674118813536577,0.021047405688121957
0.037,0.0006856827141969389,0.021054272995228066
0.038,0.0007039861766244324,0.021066700423280738
0.039,0.0007223277543590317,0.02108479446446755
0.04,0.0007407129986076845,0.021108647248566606
0.041,0.0007591475201093798,0.021138337743517744
0.042,0.0007776369843645073,0.021173932944963027
0.043,0.0007961871079160493,0.02121548903970465
0.044,0.0008148036555583188,0.021263052531238003
0.045,0.0008334924383575607,0.021316661318254028
0.046,0.0008522593123762966,0.02137634571950512
0.047,0.0008711101780050321,0.02144212944030828
0.048,0.0008900509798130957,0.021514030478154447
0.049,0.0009090877068428729,0.02159206196588891
0.05,0.0009282263932788156,0.02167623295240663
0.051,0.0009474731194332249,0.021766549121790393
0.052,0.0009668340129991734,0.021863013452301596
0.053,0.0009863152505267265,0.021965626817601527
0.054,0.0010059230590864004,0.022074388532401436
0.055,0.001025663718090385,0.022189296845812046
0.056,0.0010455435612449374,0.022310349384878192
0.057,0.0010655689786130192,0.022437543551826367
0.058,0.0010857464187694762,0.022570876877749103
0.059,0.0011060823910345116,0.02271034733600229
0.06,0.0011265834677720887,0.022855953618037272
0.061,0.0011472562867441772,0.023007695374706573
0.062,0.0011681075535112894,0.023165573425566757
0.063,0.0011891440438714063,0.02332958993870069
0.064,0.0012103726063315572,0.023499748583493064
0.065,0.001231800164604431,0.023676054658365323
0.066,0.0012534337201246246,0.023858515195541087
0.067,0.0012752803545790449,0.02404713904458432
0.068,0.0012973472324438531,0.024241936936244025
0.069,0.0013196416035229372,0.024442921528092465
0.07,0.001342170805479883,0.024650107433113647
0.071,0.0013649422663551821,0.024863511232285987
0.072,0.0013879635070604055,0.025083151472155608
0.073,0.0014112421438406703,0.025309048647842405
0.074,0.0014347858906901298,0.025541225172151374
0.075,0.0014586025617119292,0.025779705331579684
0.076,0.0014827000734054295,0.026024515228674674
0.077,0.0015070864468651887,0.026275682711491125
0.078,0.0015317698098723548,0.02653323729002809
0.079,0.0015567583988591476,0.026797210039401543
0.08,0.00158206056071981,0.027067633489356726
0.081,0.0016076847544462898,0.027344541500350573
0.082,0.0016336395525549175,0.027627969125102226
0.083,0.001659933642275998,0.02791795245560117
0.084,0.0016865758264677012,0.028214528454789944
0.085,0.0017135750242177569,0.028517734772521088
0.086,0.0017409402710901111,0.028827609544617595
0.087,0.0017686807189707704,0.029144191175071166
0.088,0.001796805635463952,0.029467518100388536
0.089,0.0018253244027860182,0.029797628535205234
0.09,0.001854246516101148,0.030134560198785222
0.091,0.0018835815812397385,0.030478350022131617
0.092,0.0019133393117383342,0.030829033834313593
0.093,0.0019435295251345284,0.031186646028644127
0.094,0.0019741621384520417,0.03155121920767121
0.095,0.0020052471628059245,0.031922783807099
0.096,0.00203679469705874,0.03230136769854658
0.097,0.0020688149204571,0.03268699577139041
0.098,0.0021013180841784745,0.033079689493790025
0.099,0.002134314501718487,0.033479466453859574
0.1,0.0021678145380533433,0.033886339881293824
0.101,0.0022018285975116737,0.034300318150918455
0.102,0.002236367110296278,0.034721404269202796
0.103,0.0022714405176022883,0.035149595345491405
0.104,0.0023070592552842744,0.03558488205004317
0.105,0.0023432337360300647,0.03602724806047919
0.106,0.0023799743300174036,0.036476669500439686
0.107,0.0024172913440283304,0.03693311437212532
0.108,0.00245519499902337,0.037396541987280374
0.109,0.0024936954061793876,0.03786690239954235
0.11,0.0025328025414229245,0.038344135843134945
0.111,0.002572526218500137,0.03882817218186266
0.112,0.0026128760606544503,0.03931893037416884
0.113,0.0026538614709943043,0.03981631795943789
0.114,0.002695491601671195,0.04032023057154217
0.115,0.002737775321999826,0.0408305514861428
0.116,0.0027807211856894893,0.04134715120841227
0.117,0.0028243373973824626,0.04186988710816091
0.118,0.0028686317787142276,0.0423986031095723
0.119,0.002913611734154894,0.042933129442971264
0.12,0.0029592842168964465,0.04347328246595458
0.121,0.0030056556951105796,0.0440188645611181
0.122,0.003052732118868565,0.044569664116831956
0.123,0.003100518888110681,0.04512545559813418
0.124,0.003149020821984207,0.04568599971276469
0.125,0.00319824212995011,0.04625104367738278
0.126,0.003248186385005769,0.046820321587627514
0.127,0.003298856499418006,0.047393554894397665
0.128,0.0033502547032897207,0.0479704529871606
0.129,0.003402382526326568,0.04855071388385628
0.13,0.0034552407830815927,0.049134025024795615
0.131,0.0035088295619651374,0.049720064166515476
0.132,0.0035631482182456216,0.05030850036972088
0.133,0.0036181953711967776,0.05089899507346224
0.134,0.0036739689055337375,0.05149120324638959
0.135,0.003730465977168295,0.052084774604095954
0.136,0.003787683023305134,0.05267935488050031
0.137,0.0038456157767811023,0.05327458713993745
0.138,0.0039042592845204174,0.05387011311597037
0.139,0.0039636079299307635,0.054465574562480495
0.14,0.004023655458950957,0.05506061460212117
0.141,0.004084395009473666,0.05565487905787846
0.142,0.0041458191437894944,0.056248017753367255
0.143,0.00420791988366554,0.056839685768787035
0.144,0.004270688747659345,0.05742954464003848
0.145,0.004334116790219978,0.05801726348991379
0.146,0.004398194642171993,0.05860252008190412
0.147,0.004462912552115057,0.059185001788148076
0.148,0.004528260428337059,0.0597644064654578
0.149,0.004594227880823066,0.06034044323444743
0.15,0.004660804262953187,0.06091283315835394
0.151,0.004727978712588306,0.06148130982051352
0.152,0.004795740192125815,0.06204561980016318
0.153,0.004864077527339232,0.06260552304789604
0.154,0.004932979444667087,0.06316079316375593
0.155,0.005002434606789952,0.06371121758126089
0.156,0.0050724316462951065,0.0642565976626846
0.157,0.005142959197300789,0.06479674871004351
0.158,0.005214005924958905,0.06533149989906496
0.159,0.005285560552736664,0.06586069414147776
0.16,0.005357611887481472,0.06638418788320241
0.161,0.00543014884224052,0.06690185084461024
0.162,0.005503160456860476,0.06741356571054169
0.163,0.005576635916431553,0.06791922777592234
0.164,0.005650564567593028,0.06841874455426343
0.165,0.0057249359328338115,0.06891203535517537
0.166,0.005799739722845517,0.0693990308369025
0.167,0.005874965847012211,0.06987967253895745
0.168,0.005950604422205726,0.0703539124011009
0.169,0.006026645779917689,0.07082171227226193
0.17,0.006103080471906285,0.07128304341464967
0.171,0.006179899274454354,0.07173788600616954
0.172,0.006257093191330847,0.07218622864523198
0.173,0.006334653455608386,0.07262806786050849
0.174,0.006412571530406071,0.07306340762843021
0.175,0.006490839108697421,0.07349225890060254
0.176,0.0065694481122529035,0.07391463914324543
0.177,0.006648390689847967,0.0743305718896611
0.178,0.0067276592147776475,0.07474008630764142
0.179,0.006807246281822048,0.07514321678250334
0.18,0.00688714470369113,0.0755400025160398
0.181,0.006967347507042508,0.07593048714274081
0.182,0.007047847928127966,0.07631471836319059
0.183,0.007128639408176052,0.07669274759413254
0.184,0.00720971558846045,0.07706462963700397
0.185,0.007291070305242753,0.0774304223624216
0.186,0.0073726975845323246,0.07779018641213634
0.187,0.0074545916367297176,0.0781439849180588
0.188,0.007536746851216531,0.07849188323652648
0.189,0.007619157790903386,0.0788339486990112
0.19,0.007701819186760748,0.07917025037792907
0.191,0.007784725932367873,0.07950085886704213
0.192,0.007867873078502485,0.07982584607607271
0.193,0.007951255827778727,0.08014528503856509
0.194,0.008034869529384451,0.08045924973343468
0.195,0.008118709673865942,0.0807678149176177
0.196,0.008202771888036102,0.08107105597185833
0.197,0.008287051930012203,0.08136904875647692
0.198,0.008371545684324747,0.08166186947828302
0.199,0.00845624915719061,0.08194959456717898
0.2,0.008541158471898269,0.08223230056254992


==> figures/data/linear_friction_dojo_1.0e-5.csv <==
F,x,grad
0.001,3.879603414891383e-6,0.0040483724290351075
0.002,7.757312725317161e-6,0.004045856540390047
0.003,1.1631251624892219e-5,0.004041706498594355
0.004,1.5208883954986888e-5,0.004029531372272999
0.005,1.8999997792571506e-5,0.004022271228495667
0.006,2.278397126097994e-5,0.004013649355497451
0.007,2.655963777148174e-5,0.004003814760982882
0.008,3.0325968861447998e-5,0.003992941307297527
0.009,3.412407915930049e-5,0.0039814880406764735
0.01,3.7873281543607656e-5,0.0039691630706715445
0.011,4.161086035889292e-5,0.00395645346771577
0.012,4.533650263181315e-5,0.003943611278954507
0.013,4.905011657431513e-5,0.00393090015013895
0.014,5.275184018654854e-5,0.003918591348223688
0.015,5.644204645760153e-5,0.0039069595990065984
0.016,6.0121345072748786e-5,0.0038962789155632008
0.017,6.379058068080765e-5,0.003886818600802322
0.018,6.745082792111373e-5,0.003878839597627604
0.019,7.110338353961019e-5,0.0038725913347157693
0.02,7.47497560309876e-5,0.003868309178689755
0.021,7.839165331759923e-5,0.0038662125596082954
0.022,8.203096901640588e-5,0.003866503791591125
0.023,8.566976785011746e-5,0.003869367568876625
0.024,8.931027073575488e-5,0.003874971083231016
0.025,9.295484003499881e-5,0.0038834646834990274
0.026,9.660596538651393e-5,0.003894982982810691
0.027,0.0001002662504662118,0.003909646312941351
0.028,0.00010393840094450093,0.003927562427099562
0.029,0.00010762521383476308,0.00394882836012127
0.03,0.00011132956835857778,0.003973532366660571
0.031,0.0001150544183941337,0.004001755871685497
0.032,0.0001188027865241593,0.004033575381863541
0.033,0.00012257775966172257,0.00406906432015034
0.034,0.00012638248620213335,0.0041082947582849584
0.035,0.00013022017463142568,0.004151339032538126
0.036,0.00013409409350836467,0.004198271236792184
0.037,0.00013800757273397127,0.004249168593861219
0.038,0.00014196400602140292,0.004304112711075525
0.039,0.0001459668544852574,0.004363190729748267
0.04,0.0001500196512757656,0.004426496380496581
0.041,0.00015412600719433604,0.004494130957737353
0.042,0.00015828961723810214,0.004566204227267323
0.043,0.00016251426803308444,0.0046428352808738586
0.044,0.00016680384612910893,0.00472415335155273
0.045,0.00017116234714193785,0.004810298602324403
0.046,0.00017559388574183977,0.004901422900874342
0.047,0.00018010270650040185,0.004997690591456827
0.048,0.0001846931956201665,0.005099279274668978
0.049,0.0001893698935846675,0.00520638060494818
0.05,0.00019413750877945258,0.005319201114917061
0.051,0.0001990009321467513,0.005437963075065378
0.052,0.00020396525295032116,0.005562905396694085
0.053,0.00020903577573953732,0.005694284585556009
0.054,0.00021421803861602071,0.005832375753222219
0.055,0.00021951783292037234,0.00597747369283208
0.056,0.0002249412244707832,0.006129894025592531
0.057,0.00023049457650218066,0.0062899744241055825
0.058,0.0002361845744698725,0.00645807591835319
0.059,0.00024201825290043308,0.0066345842898994705
0.06,0.00024800302449014933,0.0068199115596095485
0.061,0.0002541467116713854,0.007014497573830947
0.062,0.0002604575808881045,0.007218811693628435
0.063,0.00026694437984284167,0.00743335459115736
0.064,0.00027361637799998604,0.007658660156676689
0.065,0.0002804834106536642,0.007895297518958988
0.066,0.00028755592689062875,0.00814387318093468
0.067,0.00029484504180259043,0.008405033271283347
0.068,0.00030236259332399283,0.008679465911354734
0.069,0.00031012120409141023,0.008967903695130798
0.07,0.00031813434873939687,0.009271126278151588
0.071,0.0003264164270606393,0.009589963069020536
0.072,0.00033498284346798274,0.00992529601473351
0.073,0.00034385009319764956,0.010278062468266957
0.074,0.0003530358556858939,0.010649258123836804
0.075,0.0003625590955351082,0.011039940002073135
0.076,0.00037244017145633495,0.011451229463935531
0.077,0.00038270095353104663,0.01188431522877117
0.078,0.00039336494907809785,0.012340456368446951
0.079,0.0004044574373374829,0.01282098524597064
0.08,0.00041600561309439215,0.013327310363332701
0.081,0.00042803873926433816,0.013860919079103496
0.082,0.0004405883083489032,0.014423380150909361
0.083,0.0004536882125518312,0.01501634604990092
0.084,0.00046737492222430777,0.015641554981648643
0.085,0.00048168767218456003,0.01630083252698823
0.086,0.0004966686553252154,0.016996092782655882
0.087,0.0005123632227663913,0.01772933882760205
0.088,0.0005288200895860224,0.018502662258453484
0.089,0.0005460915447964091,0.019318241415283946
0.09,0.0005642336636030267,0.020178337745002974
0.091,0.0005833065189058804,0.021085289512868578
0.092,0.0006033743872228556,0.02204150176515284
0.093,0.0006245059414200599,0.02304943106830667
0.094,0.0006467744184685121,0.024111563117678703
0.095,0.0006702577445853227,0.02523038085611408
0.096,0.0006950385923589872,0.026408320334404503
0.097,0.0007212043348702437,0.027647711272289013
0.098,0.0007488468508965607,0.028950699261391256
0.099,0.0007780621241184,0.030319146927848973
0.1,0.0008089495695974693,0.03175451228332513
0.101,0.000841611015160145,0.03325770406845807
0.102,0.0008761492668266573,0.03482891624030195
0.103,0.000912666199742228,0.03646744695232725
0.104,0.000951260343153954,0.03817151144160716
0.105,0.000992023973532934,0.0399380630431643
0.106,0.0010350397960290948,0.04176264163189334
0.107,0.0010803773788701787,0.043639273119692325
0.108,0.0011280895981874638,0.04556044551088395
0.109,0.0011782094321368577,0.047517184372555865
0.11,0.001230747485126462,0.04949924181403764
0.111,0.001285690598093186,0.05149539824363025
0.112,0.001343001795748885,0.05349385779174978
0.113,0.0014026216486152094,0.05548270101370672
0.114,0.001464470924943414,0.05745034747593103
0.115,0.0015284542274074516,0.059385979528208614
0.116,0.0015944641968751992,0.061279887150006034
0.117,0.0016623858415312305,0.06312370920315136
0.118,0.0017321006060462688,0.06491056400914778
0.119,0.0018034899035202546,0.0666350774830338
0.12,0.0018764379574837738,0.06829332738997589
0.121,0.0019508339135414924,0.06988272699023489
0.122,0.0020265732639536188,0.0714018713075411
0.123,0.0021035586793745386,0.07285036612126694
0.124,0.002181700364103681,0.07422865518896297
0.125,0.002260916052424297,0.07553785641857921
0.126,0.002341130752073984,0.0767796134834382
0.127,0.0024222763232602234,0.07795596605446908
0.128,0.0025042909626327367,0.07906923944789064
0.129,0.0025871186439063954,0.08012195294431534
0.13,0.0026707085517653313,0.08111674514102954
0.131,0.0027550145335855677,0.08205631427910606
0.132,0.0028399945843452477,0.08294337137546366
0.133,0.002925610373290131,0.08378060407499931
0.134,0.003011826816174499,0.08457064932505015
0.135,0.003098611693647379,0.08531607320938388
0.136,0.003185935314237353,0.08601935652379476
0.137,0.0032737702191267233,0.08668288490732132
0.138,0.0033620909251923107,0.0873089425530696
0.139,0.0034508737024941368,0.0878997087050048
0.14,0.003540096382343835,0.08845725630187243
0.141,0.0036297381922537845,0.08898355225632396
0.142,0.0037197796142472736,0.0894804589651287
0.143,0.0038102022633540707,0.08994973672931404
0.144,0.0039009887833960453,0.09039304683288137
0.145,0.003992122757514957,0.09081195508313526
0.146,0.004083588631167974,0.09120793565910996
0.147,0.0041753716456535625,0.09158237514873459
0.148,0.004267457780459555,0.09193657668254065
0.149,0.004359833702993322,0.09227176409340387
0.15,0.004452486724461296,0.09258908604743733
0.151,0.004545404760860337,0.09288962010606162
0.152,0.0046385762982195655,0.0931743766879662
0.153,0.004731990361357194,0.09344430290877956
0.154,0.004825636485571304,0.09370028628273896
0.155,0.004919504690764095,0.09394315827520555
0.156,0.005013585457604788,0.09417369769926476
0.157,0.005107869705410253,0.09439263395287847
0.158,0.0052023487714746445,0.09460065009539836
0.159,0.005297014391652468,0.09479838576398597
0.16,0.0053918586820184515,0.09498643993257536
0.161,0.005486874121474856,0.09516537351677648
0.162,0.005582053535209381,0.0953357118291125
0.163,0.005677390078910036,0.09549794688957063
0.164,0.005772877223684122,0.09565253959721777
0.165,0.0058685087416242565,0.09579992176859381
0.166,0.005964278691978215,0.09594049804904799
0.167,0.006060181407897543,0.09607464770314089
0.168,0.00615621148373489,0.09620272629029784
0.169,0.006252363762863568,0.09632506723194278
0.17,0.006348633326004882,0.096441983276084
0.171,0.006445015480048215,0.09655376786514117
0.172,0.006541505747339695,0.09666069641293071
0.173,0.006638099855434937,0.09676302749620426
0.174,0.006734793727295636,0.09686100396590641
0.175,0.006831583471915999,0.09695485398350367
0.176,0.006928465375371107,0.09704479198689465
0.177,0.007025435892269071,0.09713101959060522
0.178,0.007122491637591837,0.09721372642472312
0.179,0.007219629378919798,0.09729309091634422
0.18,0.00731684602901728,0.09736928101773709
0.181,0.007414138638768864,0.09744245488460718
0.182,0.007511504390457245,0.09751276150798091
0.183,0.007608940591362405,0.09758034130287156
0.184,0.007706444667676886,0.09764532665671564
0.185,0.007804014158711949,0.09770784244037328
0.186,0.00790164671139833,0.09776800648435767
0.187,0.00799934007505722,0.0978259300225616
0.188,0.008097092096428412,0.09788171810605924
0.189,0.008194900714955345,0.09793546998872982
0.19,0.008292763958300921,0.09798727948698924
0.191,0.008390679938094765,0.09803723531524153
0.192,0.008488646845893209,0.09808542139889935
0.193,0.008586662949345762,0.0981319171664757
0.194,0.00868472658855706,0.09817679782222333
0.195,0.008782836172632917,0.09822013460074161
0.196,0.008880990176403751,0.09826199500475813
0.197,0.008979187137314415,0.09830244302729291
0.198,0.009077425652473433,0.09834153935928629
0.199,0.009175704375851303,0.09837934158373572
0.2,0.00927402201562407,0.09841590435719787


==> figures/data/linear_friction_dojo_1.0e-6.csv <==
F,x,grad
0.001,4.4158837375858963e-7,0.00044477595828176233
0.002,8.829672331521279e-7,0.00044446076446929
0.003,1.3239310885512391e-6,0.00044394250631250024
0.004,1.7642829640742658e-6,0.00044323176073524095
0.005,2.203838702122899e-6,0.00044234328428299774
0.006,2.642431303911463e-6,0.00044129594050079657
0.007,3.0799151986170146e-6,0.0004401125757543811
0.008,3.5160496442133566e-6,0.00043881926354046865
0.009,3.9509712310803905e-6,0.0004374469930827796
0.01,4.38450402950011e-6,0.00043602858313185333
0.011,4.816617664114827e-6,0.00043459983592988307
0.012,5.2473177799327314e-6,0.0004331985855119847
0.013,5.6766477305421774e-6,0.00043186405371700156
0.014,6.104689618002637e-6,0.0004306361667539172
0.015,6.531564661696944e-6,0.00042955486697350277
0.016,6.957432906813892e-6,0.0004286594564741564
0.017,7.382492319453585e-6,0.00042798800708316876
0.018,7.806977345310354e-6,0.00042757686554656393
0.019,8.23115703358602e-6,0.000427460274437419
0.02,8.655332844099322e-6,0.0004276701196781696
0.021,9.07983626100906e-6,0.00042823580600042104
0.022,9.50502633504428e-6,0.0004291842532786361
0.023,9.931287265802646e-6,0.00043054000023066145
0.024,1.0359026121168996e-5,0.00043232539782347426
0.025,1.0788670772260355e-5,0.00043456087283209047
0.026,1.1220668104100996e-5,0.00043726524206478824
0.027,1.1655482543013594e-5,0.00044045605932742095
0.028,1.209359492597592e-5,0.00044414997973933894
0.029,1.2535501722806716e-5,0.00044836312906413326
0.03,1.2981714612008875e-5,0.0004531114688887006
0.031,1.3432760402871286e-5,0.00045841115149130034
0.032,1.3889181291244016e-5,0.00046427886090902873
0.033,1.4351535434629416e-5,0.00047073213896464683
0.034,1.4820397830643518e-5,0.00047778969681262496
0.035,1.529636148476025e-5,0.0004854717139553433
0.036,1.5780038854452626e-5,0.0004938001277088766
0.037,1.6272063560724222e-5,0.0005027989168383762
0.038,1.6773092361084523e-5,0.0005124943835989715
0.039,1.7283807381874224e-5,0.0005229154387859759
0.04,1.780491861287147e-5,0.0005340938946672869
0.041,1.8337166670348158e-5,0.0005460647708975253
0.042,1.8881325840775498e-5,0.0005588666187412494
0.043,1.943820742071385e-5,0.0005725418691886697
0.044,2.0008663374734832e-5,0.0005871372108758766
0.045,2.059359033708293e-5,0.0006027040041287402
0.046,2.1193933989836686e-5,0.0006192987379821657
0.047,2.1810693854557973e-5,0.0006369835376841548
0.048,2.2444928542429477e-5,0.0006558267310234012
0.049,2.3097761514258074e-5,0.0006759034828264121
0.05,2.3770387409444983e-5,0.0006972965082054583
0.051,2.446407901300055e-5,0.0007200968766240768
0.052,2.518019493864701e-5,0.0007444049206352999
0.053,2.5920188118660138e-5,0.0007703312652900918
0.054,2.668561520389654e-5,0.0007979979967742469
0.055,2.7478146993209556e-5,0.0008275399918990511
0.056,2.829958002923049e-5,0.0008591064337280075
0.057,2.9151849518377365e-5,0.0008928625430092208
0.058,3.003704375774673e-5,0.0009289915603323041
0.059,3.095742027980124e-5,0.0009676970202386449
0.06,3.1915423959921886e-5,0.0010092053660965329
0.061,3.2913707371847934e-5,0.0010537689637083569
0.062,3.395515372367213e-5,0.001101669582672149
0.063,3.504290276376112e-5,0.0011532224279366622
0.064,3.618038011338594e-5,0.0012087808202796869
0.065,3.7371330565285247e-5,0.0012687416443144196
0.066,3.861985598481077e-5,0.0013335517069127613
0.067,3.9930458570752204e-5,0.0014037151787215651
0.068,4.130809037790136e-5,0.001479802328076485
0.069,4.275821018258805e-5,0.0015624598018107894
0.07,4.4286848993414466e-5,0.0016524227633749945
0.071,4.590068578238583e-5,0.001750529268098744
0.072,4.760713535577448e-5,0.00185773734184147
0.073,4.941445071429342e-5,0.001975145337193518
0.074,5.133184280135771e-5,0.0021040162765148863
0.075,5.336962123827246e-5,0.0022458070607703664
0.076,5.553936055110885e-5,0.0024022036366625034
0.077,5.7854097570100334e-5,0.0025751634838602436
0.078,6.0328567228907056e-5,0.002766967124236286
0.079,6.297948603743023e-5,0.002980280784830836
0.08,6.58258952333398e-5,0.003218232889153627
0.081,6.888957929684838e-5,0.0034845077356877585
0.082,7.219558049683499e-5,0.0037834605809531244
0.083,7.57728369388336e-5,0.00412025941286942
0.084,7.965498090501782e-5,0.0045010600118938204
0.085,8.388134708196121e-5,0.0049332224725723295
0.086,8.849825786272678e-5,0.005425579181404139
0.087,9.356067696118102e-5,0.0059887662260375675
0.088,9.913435512120121e-5,0.006635632104650069
0.089,0.0001052986348787509,0.007381738906287083
0.09,0.00011215013668126643,0.00824597090490462
0.091,0.00011980761550563061,0.009251262195699073
0.092,0.00012841834943404216,0.010425446345750789
0.093,0.00013816648323671275,0.011802214380447817
0.094,0.0001492837694670439,0.013422140716027087
0.095,0.00016206308167472874,0.015333698999730827
0.096,0.00017687487878560536,0.01759413434578896
0.097,0.0001941864621523397,0.020269932371721457
0.098,0.00021458325756847012,0.023436214181624296
0.099,0.00023878943428466755,0.027173159107240854
0.1,0.00026767830101458905,0.03155493616343955
0.101,0.00030224538136908917,0.03662373099364206
0.102,0.0003434928936569921,0.04234411349215438
0.103,0.00039218205424289824,0.048551253185843184
0.104,0.00044851768680767475,0.05493942840688207
0.105,0.0005119971390274836,0.06113750941645875
0.106,0.0005815989484488094,0.06683513804410805
0.107,0.0006561559842152716,0.07185968132921249
0.108,0.0007346324214550471,0.07616874441464734
0.109,0.0008162181003502465,0.0798021559126875
0.11,0.000900311141961901,0.08283730830382319
0.111,0.0009864667167301959,0.08536140068414812
0.112,0.001074349094956909,0.08745766552996287
0.113,0.0011636966412172714,0.08919984005727805
0.114,0.0012542987820029512,0.09065077228108735
0.115,0.0013459815336539817,0.09186287709499616
0.116,0.0014385984900224865,0.09287930841783971
0.117,0.0015320250686781576,0.09373531920743272
0.118,0.001626154625213836,0.0944595762203228
0.119,0.0017208956242157005,0.09507533576235018
0.12,0.0018161694230564704,0.09560145197108963
0.121,0.0019119084386952012,0.09605321948358465
0.122,0.00200805458287477,0.09644306573891326
0.123,0.002104557908303225,0.09678111310125737
0.124,0.002201375434335137,0.09707563162910543
0.125,0.0022984701311995048,0.09733340184701583
0.126,0.002395810045590375,0.09756000450037294
0.127,0.002493367551727045,0.09776005165529748
0.128,0.0025911187127023003,0.09793737099603057
0.129,0.002689042737756647,0.09809515293551477
0.13,0.0027871215221949245,0.09823606824857795
0.131,0.0028853392579407614,0.0983623623587571
0.132,0.002983682104100476,0.09847593112908792
0.133,0.0030821379082738506,0.0985783819817247
0.134,0.003180695970643495,0.09867108335820522
0.135,0.00327934684405499,0.09875520489119269
0.136,0.0033780821643428815,0.09883175015546529
0.137,0.0034768945060696687,0.09890158347162002
0.138,0.0035757772596246512,0.09896545192742134
0.139,0.003674724526289356,0.0990240035400159
0.14,0.0037737310284351104,0.09907780229276403
0.141,0.00387279203249018,0.09912734063168445
0.142,0.003971903282691664,0.09917304988937387
0.143,0.0040710609439748345,0.09921530901189723
0.144,0.004170261552614159,0.0992544518910252
0.145,0.004269501973457423,0.09929077354617596
0.146,0.004368779362779838,0.09932453535423787
0.147,0.004468091135940869,0.09935596948853735
0.148,0.004567434939153095,0.09938528269865776
0.149,0.0046668086247818935,0.0994126595390423
0.15,0.004766210229684493,0.09943826513511905
0.151,0.0048656379561693415,0.09946224756017483
0.152,0.00496509015522166,0.0994847398835764
0.153,0.0050645653116933,0.09950586194066799
0.154,0.005164062031198057,0.09952572186627263
0.155,0.00526357902849226,0.0995444174268245
0.156,0.005363115117151262,0.09956203718049778
0.157,0.005462669200378176,0.0995786614900087
0.158,0.005562240262806516,0.09959436340890139
0.159,0.0056618273631732175,0.0996092094589028
0.16,0.005761429627759464,0.09962326031325723
0.161,0.005861046244507279,0.09963657139871368
0.162,0.0059606764577335315,0.09964919342695996
0.163,0.006060319563372411,0.09966117286473408
0.164,0.006159974904686122,0.0996725523505086
0.165,0.006259641868392427,0.09968337106452721
0.166,0.00635931988116295,0.09969366505803709
0.167,0.0064590084064493946,0.09970346754673581
0.168,0.006558706941607446,0.09971280917279329
0.169,0.006658415015282516,0.09972171823921085
0.17,0.006758132185031342,0.09973022091978385
0.171,0.00685785803515569,0.09973834144751685
0.172,0.006957592174731277,0.09974610228396674
0.173,0.007057334235793484,0.09975352427167655
0.174,0.00715708387169675,0.0997606267715942
0.175,0.007256840755599352,0.09976742778713571
0.176,0.0073566045790785,0.09977394407634761
0.177,0.007456375050859932,0.09978019125345018
0.178,0.00755615189564914,0.09978618388089161
0.179,0.0076559348530573544,0.09979193555290629
0.18,0.007755723676610192,0.09979745897146262
0.181,0.00785551813284366,0.09980276601537262
0.182,0.00795531800044636,0.09980786780326162
0.183,0.008055123069497934,0.0998127747510086
0.184,0.008154933140742011,0.09981749662420168
0.185,0.008254748024922586,0.09982204258609921
0.186,0.00835456754216713,0.0998264212415263
0.187,0.008454391521415082,0.09983064067709617
0.188,0.00855421979988756,0.09983470849810229
0.189,0.00865405222259386,0.09983863186239166
0.19,0.008753888641873684,0.09984241751149685
0.191,0.008853728916970584,0.09984607179927815
0.192,0.008953572913634463,0.09984960071829801
0.193,0.009053420503752064,0.09985300992413229
0.194,0.009153271565001325,0.09985630475779865
0.195,0.0092531259805289,0.09985949026646726
0.196,0.009352983638649467,0.09986257122260207
0.197,0.0094528444325641,0.09986555214166624
0.198,0.009552708260096372,0.09986843729851394
0.199,0.009652575023447038,0.09987123074257767
0.2,0.009752444628961257,0.09987393631195257


==> figures/data/linear_friction_dojo_1.0e-7.csv <==
F,x,grad
0.001,4.491048347761809e-8,4.493735980161118e-5
0.002,8.979940994387667e-8,4.490509850481051e-5
0.003,1.346456661496298e-7,4.485207124019786e-5
0.004,1.7942902565227728e-7,4.477938858731268e-5
0.005,2.2413058924346893e-7,4.4688600491049615e-5
0.006,2.687332071739271e-7,4.45816884539374e-5
0.007,3.1322193594037013e-7,4.446105181893367e-5
0.008,3.5758448381237544e-7,4.432948614536692e-5
0.009,4.0181137087812627e-7,4.4190151965772806e-5
0.01,4.458965689668124e-7,4.4046532959307605e-5
0.011,4.898376274526496e-7,4.3902383737104424e-5
0.012,5.336359509216637e-7,4.376166820215799e-5
0.013,5.772969744857788e-7,4.3628490848779404e-5
0.014,6.208302682542623e-7,4.350702419233521e-5
0.015,6.642495687434634e-7,4.34014361307189e-5
0.016,7.075727399777508e-7,4.33158212068685e-5
0.017,7.508216689472916e-7,4.325413945521772e-5
0.018,7.940221055037785e-7,4.3220165847468465e-5
0.019,8.372034576284378e-7,4.3217452412258606e-5
0.02,8.803985557962854e-7,4.324930404386862e-5
0.021,9.236433998488106e-7,4.331876798381318e-5
0.022,9.66976901762495e-7,4.34286360765257e-5
0.023,1.0104406362995432e-6,4.358145824018278e-5
0.024,1.0540786097820465e-6,4.3779565192436644e-5
0.025,1.0979370551033827e-6,4.402509831007429e-5
0.026,1.1420642591788155e-6,4.432004455283689e-5
0.027,1.186510426899322e-6,4.4666274577198633e-5
0.028,1.2313275838253944e-6,4.506558246779591e-5
0.029,1.276569518877154e-6,4.551972585089548e-5
0.03,1.3222917666270985e-6,4.603046550549772e-5
0.031,1.3685516286047893e-6,4.6599603904395884e-5
0.032,1.4154082322083439e-6,4.722902240902327e-5
0.033,1.462922626040785e-6,4.792071706809509e-5
0.034,1.5111579100890484e-6,4.867683316629457e-5
0.035,1.5601793997154936e-6,4.949969880877481e-5
0.036,1.6100548227711941e-6,5.0391857938691945e-5
0.037,1.6608545491339536e-6,5.135610326485463e-5
0.038,1.7126518532487302e-6,5.239550963580531e-5
0.039,1.7655232100451773e-6,5.351346844604255e-5
0.04,1.8195486255536502e-6,5.471372370076111e-5
0.041,1.8748120043266974e-6,5.6000410406109595e-5
0.042,1.9314015560236856e-6,5.7378096000748616e-5
0.043,1.989410244743541e-6,5.885182559738356e-5
0.044,2.048936284931883e-6,6.042717187455527e-5
0.045,2.1100836890599254e-6,6.211029054502548e-5
0.046,2.1729628730197923e-6,6.390798243457453e-5
0.047,2.237691326157939e-6,6.582776334149721e-5
0.048,2.3043943538918097e-6,6.787794301261751e-5
0.049,2.373205903289886e-6,7.006771477504615e-5
0.05,2.4442694819545013e-6,7.240725761423761e-5
0.051,2.517739183848866e-6,7.490785279267165e-5
0.052,2.593780837238091e-6,7.758201747488648e-5
0.053,2.672573292520558e-6,8.044365827988288e-5
0.054,2.754309871178544e-6,8.350824823393222e-5
0.055,2.8391999999949164e-6,8.679303127808736e-5
0.056,2.9274710600399613e-6,9.031725931563095e-5
0.057,3.0193704842671884e-6,9.410246781402787e-5
0.058,3.115168144662022e-6,9.817279724301243e-5
0.059,3.2151590768047693e-6,0.00010255536921039977
0.06,3.3196665997583853e-6,0.00010728072811920786
0.061,3.429045900083856e-6,0.00011238336163721385
0.062,3.5436881633565975e-6,0.00011790231636652493
0.063,3.6640253529636173e-6,0.0001238819290332982
0.064,3.7905357585639163e-6,0.00013037269850483258
0.065,3.923750462198632e-6,0.00013743233034408943
0.066,4.064260904069335e-6,0.00014512699384165996
0.067,4.212727772233054e-6,0.00015353284213941444
0.068,4.369891493119513e-6,0.00016273785998456304
0.069,4.536584668528859e-6,0.0001728441219469801
0.07,4.7137468914887586e-6,0.000183970568149483
0.071,4.9024424860621655e-6,0.00019625643686413952
0.072,5.103881862718303e-6,0.00020986553677686539
0.073,5.319447372641249e-6,0.00022499160067300796
0.074,5.550724797725714e-6,0.00024186504301495495
0.075,5.799541950872025e-6,0.0002607615554834464
0.076,6.0680163138371645e-6,0.00028201313046644083
0.077,6.3586142559254954e-6,0.00030602232266989664
0.078,6.674225217850408e-6,0.00033328087365946946
0.079,7.018255412659432e-6,0.00036439427932015715
0.08,7.3947472262815695e-6,0.000400114547481345
0.081,7.808532815260791e-6,0.0004413843850220589
0.082,8.265433717538356e-6,0.0004893975511651828
0.083,8.772523126053023e-6,0.0005456824106047864
0.084,9.338474612099568e-6,0.0006122193050663527
0.085,9.974031807388476e-6,0.0006916080621491849
0.086,1.0692649940649497e-5,0.0007873112068327859
0.087,1.1511385679850861e-5,0.0009040137656818215
0.088,1.2452152471055816e-5,0.0010481665451422817
0.089,1.3543525198241953e-5,0.001228824955096619
0.09,1.4823390267450698e-5,0.001458976135419121
0.091,1.63429333561886e-5,0.0017576953570773936
0.092,1.81728152363325e-5,0.0021537532128863557
0.093,2.0413077418404345e-5,0.002691842845884618
0.094,2.320974840395546e-5,0.003443698711366494
0.095,2.6784322709562777e-5,0.004528652243345877
0.096,3.149008751509663e-5,0.006152888863244033
0.097,3.792961297408974e-5,0.008685950191682846
0.098,4.72208985087893e-5,0.012806895885418246
0.099,6.161520138138889e-5,0.019749732724400327
0.1,8.576744378647664e-5,0.03153525684748878
0.101,0.00012787850127547065,0.04963977251642693
0.102,0.00019260382313148735,0.06863966651197435
0.103,0.0002722141437976442,0.0814326962967854
0.104,0.00035932998175181073,0.08868413838975171
0.105,0.0004507237046883815,0.0927405671205586
0.106,0.0005447818128167491,0.09508679139168857
0.107,0.0006405482421335136,0.09650987153454077
0.108,0.0007374338335917522,0.09741667338968713
0.109,0.0008350724240881127,0.0980214758270174
0.11,0.0009332328622679428,0.09844135757908426
0.111,0.0010317656961188503,0.0987430854511643
0.112,0.00113057159887561,0.09896639186681618
0.113,0.001229582696738978,0.09913587849805723
0.114,0.0013287513708661154,0.09926733445545213
0.115,0.001428043394310811,0.09937122222981941
0.116,0.0015274336208041441,0.09945467415520054
0.117,0.0016269032079273859,0.09952267626748851
0.118,0.0017264377848989758,0.09957879300958712
0.119,0.001826026215912462,0.09962562387861625
0.12,0.0019256597477114155,0.09966509880229228
0.121,0.002025331410531033,0.09969867378576225
0.122,0.0021250355895469746,0.09972746331890887
0.123,0.0022247677132665256,0.09975233175413885
0.124,0.002324524023526297,0.09977395750181496
0.125,0.002424301403388816,0.09979287886919573
0.126,0.0025240972467113604,0.09980952728353833
0.127,0.002623909358142637,0.09982425170368091
0.128,0.002723735875618059,0.09983733678500754
0.129,0.002823575209685979,0.09984901655481726
0.13,0.0029234259955716177,0.09985948481958663
0.131,0.0030232870549724146,0.0998689031650111
0.132,0.0031231573653679144,0.09987740716333035
0.133,0.0032230360351770703,0.09988511123182475
0.134,0.003322922283508804,0.0998921124666871
0.135,0.0034228154235475417,0.09989849369153934
0.136,0.0035227148488356907,0.09990432589889855
0.137,0.00362262002188326,0.09990967021869496
0.138,0.0037225304646560497,0.09991457951556262
0.139,0.0038224457505935273,0.09991909969269205
0.14,0.003922365497875448,0.09992327076219505
0.141,0.004022289363717101,0.09992712772850844
0.142,0.004122217039513846,0.09993070132120552
0.143,0.004222148246691438,0.09993401860582116
0.144,0.004322082733146097,0.09993710349532997
0.145,0.004422020270177705,0.09993997718030928
0.146,0.00452196064983993,0.09994265849221401
0.147,0.004621903682641154,0.09994516421138236
0.148,0.004721849195544476,0.09994750932916778
0.149,0.004821797030221839,0.09994970727183729
0.15,0.004921747041525547,0.09995177009247208
0.151,0.0050216990961459845,0.09995370863599001
0.152,0.005121653071430541,0.09995553268150159
0.153,0.005221608854340563,0.09995725106549011
0.154,0.005321566340528204,0.09995887178870672
0.155,0.005421525433518121,0.09996040210919532
0.156,0.005521486043979182,0.09996184862346646
0.157,0.005621448089075867,0.09996321733751044
0.158,0.005721411491889177,0.0999645137290799
0.159,0.005821376180897455,0.09996574280244513
0.16,0.0059213420895122045,0.09996690913664445
0.161,0.006021309155660288,0.09996801692809539
0.162,0.006121277321406923,0.09996907002831101
0.163,0.006221246532617913,0.0999700719773494
0.164,0.006321216738652347,0.09997102603354127
0.165,0.006421187892086233,0.09997193519996013
0.166,0.006521159948460559,0.09997280224803826
0.167,0.006621132866053477,0.09997362973867156
0.168,0.006721106605673141,0.09997442004111697
0.169,0.006821081130469496,0.0999751753499406
0.17,0.006921056405760061,0.09997589770024372
0.171,0.007021032398875241,0.0999765889813621
0.172,0.007121009079013052,0.09997725094921328
0.173,0.0072209864171085165,0.099977885237441
0.174,0.007320964385711958,0.09997849336748858
0.175,0.007420942958879288,0.09997907675771728
0.176,0.007520922112069894,0.09997963673167287
0.177,0.007620901822052751,0.0999801745255881
0.178,0.007720882066820822,0.09998069129520303
0.179,0.007820862825511027,0.0999811881219713
0.18,0.007920844078331615,0.09998166601871455
0.181,0.008020825806492927,0.09998212593478349
0.182,0.008120807992146527,0.09998256876076946
0.183,0.008220790618325622,0.09998299533281445
0.184,0.00832077366889201,0.09998340643655651
0.185,0.00842075712848599,0.09998380281074525
0.186,0.008520740982480016,0.09998418515056026
0.187,0.008620725216935531,0.0999845541106572
0.188,0.008720709818562638,0.09998491030796934
0.189,0.008820694774683568,0.09998525432428579
0.19,0.008920680073196892,0.09998558670862595
0.191,0.009020665702545907,0.09998590797942958
0.192,0.00912065165168798,0.0999862186265774
0.193,0.009220637910066625,0.09998651911325829
0.194,0.00932062446758418,0.09998680987769488
0.195,0.009420611314578211,0.09998709133474139
0.196,0.009520598441797864,0.09998736387736228
0.197,0.009620585840382083,0.09998762787800383
0.198,0.009720573501839252,0.09998788368986627
0.199,0.009820561418028612,0.09998813164808484
0.2,0.00992054958114198,0.09998837207082656


==> figures/data/linear_friction_dojo_1.0e-8.csv <==
F,x,grad
0.001,4.498776945448344e-9,4.498395887775342e-6
0.002,8.995390859859922e-9,4.495162207240888e-6
0.003,1.3487722837706802e-8,4.4898472664200995e-6
0.004,1.797374496076935e-8,4.482562677943225e-6
0.005,2.2451561985189008e-8,4.473464212118028e-6
0.006,2.6919454030675192e-8,4.4627510151884485e-6
0.007,3.137593004761049e-8,4.450664230570834e-6
0.008,3.581974616954313e-8,4.437484808339498e-6
0.009,4.024996851551942e-8,4.423530372221762e-6
0.01,4.4665994454884475e-8,4.409151005679846e-6
0.011,4.906758546523321e-8,4.394723988765392e-6
0.012,5.345489120943646e-8,4.380647592738818e-6
0.013,5.782846716861395e-8,4.367334165322756e-6
0.014,6.218928515059529e-8,4.35520282923152e-6
0.015,6.653873620517734e-8,4.344672179090736e-6
0.016,7.08786267912673e-8,4.33615337600557e-6
0.017,7.521116810304919e-8,4.3300440106808225e-6
0.018,7.953895988967747e-8,4.326723038516889e-6
0.019,8.386496986249298e-8,4.326546992805547e-6
0.02,8.819250987340113e-8,4.329847578621316e-6
0.021,9.252521050688144e-8,4.336930642268033e-6
0.022,9.686699526986271e-8,4.348076426086145e-6
0.023,1.0122205558952276e-7,4.363540948626454e-6
0.024,1.0559482763693732e-7,4.38355831403614e-6
0.025,1.0998997191228698e-7,4.408343735562425e-6
0.026,1.1441235606303259e-7,4.438097065451174e-6
0.027,1.1886704145066234e-7,4.473006643135324e-6
0.028,1.233592735200278e-7,4.513253303684017e-6
0.029,1.2789447648355986e-7,4.559014424421193e-6
0.03,1.3247825173228557e-7,4.610467919163863e-6
0.031,1.3711638031591608e-7,4.66779612744439e-6
0.032,1.4181482933443607e-7,4.731189567752648e-6
0.033,1.465797617919519e-7,4.800850554620429e-6
0.034,1.514175502338554e-7,4.876996692815272e-6
0.035,1.5633479370709518e-7,4.9598642785197995e-6
0.036,1.6133833803577578e-7,5.049711649873778e-6
0.037,1.6643529958257414e-7,5.146822534030094e-6
0.038,1.716330922548586e-7,5.251509446779768e-6
0.039,1.7693945802749484e-7,5.3641172047314e-6
0.04,1.8236250103025177e-7,5.4850266145045625e-6
0.041,1.879107254325765e-7,5.614658407415707e-6
0.042,1.935930774449785e-7,5.753477493863901e-6
0.043,1.994189916224307e-7,5.90199761740795e-6
0.044,2.053984423087043e-7,6.060786495298843e-6
0.045,2.1154200023343445e-7,6.2304715422900616e-6
0.046,2.1786089535868794e-7,6.41174628677188e-6
0.047,2.2436708635698432e-7,6.605377601376361e-6
0.048,2.3107333785627026e-7,6.812213888229835e-6
0.049,2.3799330644692275e-7,7.033194383554431e-6
0.05,2.451416365095786e-7,7.269359768913297e-6
0.051,2.525340674060877e-7,7.521864313508875e-6
0.052,2.6018755374492526e-7,7.791989809358136e-6
0.053,2.681204003225459e-7,8.081161612183418e-6
0.054,2.7635241460979885e-7,8.390967159854768e-6
0.055,2.849050788746424e-7,8.723177415592697e-6
0.056,2.9380174542945457e-7,9.079771773190526e-6
0.057,3.0306785871799064e-7,9.46296707603489e-6
0.058,3.1273120879291544e-7,9.87525154089175e-6
0.059,3.2282222119315907e-7,1.0319424551985534e-5
0.06,3.333742902297096e-7,1.0798643511866768e-5
0.061,3.444241628708592e-7,1.1316479209522168e-5
0.062,3.560123827482924e-7,1.1876981517522368e-5
0.063,3.681838057307498e-7,1.2484757672204251e-5
0.064,3.8098820099515954e-7,1.3145065964959014e-5
0.065,3.9448095429117116e-7,1.3863928401125493e-5
0.066,4.087238947970631e-7,1.4648266841665869e-5
0.067,4.2378627144899087e-7,1.5506068381376804e-5
0.068,4.3974591138736436e-7,1.6446587358931452e-5
0.069,4.566906013519382e-7,1.7480593562146928e-5
0.07,4.7471974401744054e-7,1.8620679097625106e-5
0.071,4.939463551226603e-7,1.988164030726214e-5
0.072,5.144994860799585e-7,2.128095644645667e-5
0.073,5.365271817239359e-7,2.283939416687364e-5
0.074,5.602001166288487e-7,2.4581777027599118e-5
0.075,5.857160979318607e-7,2.653797356448884e-5
0.076,6.133056862929297e-7,2.8744177786010907e-5
0.077,6.432392715764007e-7,3.124458526303498e-5
0.078,6.758360626720391e-7,3.409361076792683e-5
0.079,7.114756224860773e-7,3.735885685360874e-5
0.08,7.506128295576403e-7,4.112513834234611e-5
0.081,7.937975133128882e-7,4.550001426665285e-5
0.082,8.41700556612784e-7,5.0621507923209746e-5
0.083,8.951490888738336e-7,5.666906146775119e-5
0.084,9.55174681991721e-7,6.387936901063318e-5
0.085,1.023080504479932e-6,7.25697335518527e-5
0.086,1.1005367151360326e-6,8.317331942921947e-5
0.087,1.1897189393999624e-6,9.62937436595479e-5
0.088,1.2935142720491591e-6,0.00011279211282706482
0.089,1.4158364076317433e-6,0.00013393048218444115
0.09,1.5621234261793388e-6,0.0001616175585053781
0.091,1.7401539484253432e-6,0.00019884875719252684
0.092,1.9614451281047646e-6,0.00025053705847092326
0.093,2.2437752926174046e-6,0.0003251840644597937
0.094,2.6160318274632482e-6,0.0004385099638591905
0.095,3.1282789441361314e-6,0.0006221312760388954
0.096,3.874813383606241e-6,0.0009469978271878454
0.097,5.054136100789492e-6,0.001597663090907875
0.098,7.155157966866777e-6,0.003164244927248705
0.099,1.173337796834422e-5,0.008179567477868632
0.1,2.7231589071905672e-5,0.031532895772150564
0.101,9.055366765578533e-5,0.08294308707212888
0.102,0.00018219519608319142,0.0956323330435701
0.103,0.0002793129580482406,0.09824664535634445
0.104,0.00037798310895830346,0.0990826054387261
0.105,0.0004772355789097957,0.09944090213914676
0.106,0.000576760134522712,0.09962490084693085
0.107,0.0006764320622058306,0.09973133373950321
0.108,0.0007761923646367723,0.09979826282037885
0.109,0.0008760097031788324,0.09984302650135868
0.11,0.0009758659442015695,0.09987441520723528
0.111,0.0010757498852895775,0.09989726383218736
0.112,0.0011756542396361095,0.09991440747583838
0.113,0.0012755740658209874,0.09992759667660761
0.114,0.0013755058958972955,0.09993795924971363
0.115,0.0014754472249949781,0.09994624815442167
0.116,0.0015753961990858118,0.09995298153542077
0.117,0.0016753514166998216,0.0999585253595712
0.118,0.0017753117989045787,0.09996314403088824
0.119,0.0018752765016378063,0.09996703241067369
0.12,0.001975244855140183,0.0999703366556152
0.121,0.0020752163211993405,0.09997316812197167
0.122,0.0021751904623833803,0.09997561285164254
0.123,0.0022751669195186625,0.09997773817409009
0.124,0.002375145394946599,0.09997959738411372
0.125,0.0024751256399006927,0.09998123311050089
0.126,0.0025751074448673882,0.09998267977800779
0.127,0.002675090632141186,0.09998396543113697
0.128,0.0027750750500109517,0.09998511310196502
0.129,0.0028750605681758337,0.09998614184776497
0.13,0.0029750470740982186,0.0999870675464591
0.131,0.0030750344700777523,0.09998790351239566
0.132,0.003175022670884108,0.09998866097737098
0.133,0.00327501160183023,0.09998934946956894
0.134,0.0033750011971901885,0.09998997711444296
0.135,0.0034749913988966737,0.09999055087538604
0.136,0.0035749821554544358,0.09999107674757701
0.137,0.00367497342103852,0.0999915599151272
0.138,0.0037749651547341273,0.09999200487926034
0.139,0.0038749573198958946,0.09999241556346945
0.14,0.003974949883606034,0.0999927954002573
0.141,0.004074942816211065,0.09999314740305654
0.142,0.004174936090928359,0.0999934742261539
0.143,0.004274929683505884,0.09999377821485184
0.144,0.004374923571930623,0.09999406144764277
0.145,0.004474917736176386,0.09999432577181823
0.146,0.004574912157984402,0.09999457283365536
0.147,0.0046749068206718555,0.09999480410410161
0.148,0.004774901708966882,0.09999502090071352
0.149,0.004874896808861354,0.0999952244064567
0.15,0.004974892107483196,0.09999541568587228
0.151,0.0050748875929835565,0.099995595699023
0.152,0.0051748832544375265,0.09999576531355918
0.153,0.005274879081754693,0.09999592531519132
0.154,0.005374875065602148,0.0999960764168022
0.155,0.005474871197333951,0.09999621926640007
0.156,0.005574867468929675,0.09999635445407587
0.157,0.005674863872938066,0.0999964825181046
0.158,0.005774860402428377,0.09999660395031194
0.159,0.0058748570509449035,0.09999671920080111
0.16,0.0059748538124673725,0.09999682868212939
0.161,0.006074850681374709,0.09999693277300487
0.162,0.006174847652412686,0.09999703182156437
0.163,0.006274844720664187,0.09999712614828792
0.164,0.006374841881522739,0.09999721604859466
0.165,0.0064748391306683585,0.09999730179515669
0.166,0.006574836464045733,0.09999738363997025
0.167,0.006674833877844211,0.09999746181620794
0.168,0.00677483136847932,0.09999753653988178
0.169,0.006874828932576531,0.09999760801133577
0.17,0.006974826566956366,0.09999767641659105
0.171,0.007074824268619797,0.09999774192855684
0.172,0.007174822034736317,0.09999780470812379
0.173,0.007274819862631757,0.0999978649051531
0.174,0.0073748177497780665,0.0999979226593711
0.175,0.007474815693783249,0.09999797810118109
0.176,0.007574813692381831,0.09999803135239961
0.177,0.007674811743428416,0.0999980825269265
0.178,0.007774809844887064,0.09999813173135391
0.179,0.007874807994826592,0.09999817906552215
0.18,0.007974806191413187,0.09999822462302627
0.181,0.008074804432904245,0.09999826849167885
0.182,0.008174802717642841,0.09999831075393384
0.183,0.008274801044052945,0.09999835148727415
0.184,0.008374799410633741,0.09999839076456662
0.185,0.008474797815955788,0.0999984286543888
0.186,0.00857479625865661,0.09999846522132744
0.187,0.008674794737437144,0.09999850052625495
0.188,0.008774793251057535,0.09999853462658218
0.189,0.008874791798334175,0.0999985675764921
0.19,0.008974790378136432,0.09999859942715557
0.191,0.009074788989383901,0.09999863022692906
0.192,0.00917478763104328,0.09999866002153993
0.193,0.009274786302126378,0.0999986888542543
0.194,0.009374785001686951,0.0999987167660356
0.195,0.009474783728819276,0.09999874379568986
0.196,0.009574782482655335,0.09999876998000035
0.197,0.009674781262363265,0.09999879535385255
0.198,0.009774780067145517,0.09999881995035152
0.199,0.009874778896236891,0.0999988438009286
0.2,0.009974777748902928,0.09999886693544267


==> figures/data/linear_friction_gb_1.0e-2.csv <==
F,x,gb0,gb1
0.01,2.982834118479454e-10,0.03216372577868408,0.032792567380629606
0.02,5.970974106929215e-10,0.030266332988600063,0.030995981745069793
0.03,8.983578423920271e-10,0.03072655646574853,0.029595140039551153
0.04,1.231742716473317e-9,0.03376654620311787,0.03420194020446761
0.05,1.6492618061300495e-9,0.040490779010458604,0.037557637132955714
0.06,2.2247219491607466e-9,0.04281956610545561,0.04020151760213092
0.07,3.200698999897061e-9,0.04040970630662107,0.04400086107145499
0.08,5.048209468193885e-9,0.04841090344696275,0.044201623121993015
0.09,1.0562036041112316e-8,0.0517049899661373,0.04880471081045405
0.1,2.1973705421600867e-6,0.05220462762612672,0.04788094320691557
0.11,0.0009979635532184593,0.0631968877890344,0.05499133953173376
0.12,0.0019979553832628776,0.06002763952520516,0.060599118098411967
0.13,0.0029979503163184654,0.06416795166245218,0.06020425152119168
0.14,0.003997980912396904,0.0642345861540361,0.06559925353067704
0.15,0.0049979459744784495,0.07358227327371714,0.06999232781158006
0.16,0.005997920235374879,0.07512920679367863,0.07539972703246417
0.17,0.006997915866803192,0.07596495820960311,0.0730009588705332
0.18,0.007997927333153961,0.07996300643994646,0.07800187358353063
0.19,0.00899795512167048,0.08181324241452229,0.08457665938309639
0.2,0.009997975610336881,0.08660807853551392,0.08373186081216084


==> figures/data/linear_friction_gb_1.0e-3.csv <==
F,x,gb0,gb1
0.01,2.982834118479454e-10,9.318576324095073e-5,0.0002000467758683377
0.02,5.970974106929215e-10,0.00032695483246080554,0.0009957442236093541
0.03,8.983578423920271e-10,0.002008755158442499,0.0008003465106069052
0.04,1.231742716473317e-9,0.0031030815251653064,0.0015993477620083437
0.05,1.6492618061300495e-9,0.004398700125000256,0.006696695574970182
0.06,2.2247219491607466e-9,0.012424720985832421,0.01100311207565032
0.07,3.200698999897061e-9,0.020493519923268158,0.01904051048944453
0.08,5.048209468193885e-9,0.02902338422195589,0.02854713058936979
0.09,1.0562036041112316e-8,0.03757738351968786,0.03928283027304833
0.1,2.1973705421600867e-6,0.04844878788888772,0.05003347134158271
0.11,0.0009979635532184593,0.05823335034753349,0.06202056444912186
0.12,0.0019979553832628776,0.07391623733890743,0.07593416902476217
0.13,0.0029979503163184654,0.08396322788218326,0.08139912429317032
0.14,0.003997980912396904,0.0917218122129093,0.08921077711857714
0.15,0.0049979459744784495,0.09536031226283478,0.09274048311501401
0.16,0.005997920235374879,0.0962179519872182,0.09740277016898817
0.17,0.006997915866803192,0.09895846107977077,0.09753914620634238
0.18,0.007997927333153961,0.0993421598453474,0.09957249562239676
0.19,0.00899795512167048,0.09998236232568895,0.09999997261688226
0.2,0.009997975610336881,0.09946930379782827,0.09999998070202033


==> figures/data/linear_friction_gb_1.0e-4.csv <==
F,x,gb0,gb1
0.01,2.982834118479454e-10,2.9879968127641754e-8,2.9320806124855124e-8
0.02,5.970974106929215e-10,3.0671309567463575e-8,2.979262585909304e-8
0.03,8.983578423920271e-10,3.258820702314539e-8,3.256906631119437e-8
0.04,1.231742716473317e-9,4.010704856534809e-8,3.957819066635609e-8
0.05,1.6492618061300495e-9,5.255532750392237e-8,5.771539613030897e-8
0.06,2.2247219491607466e-9,9.474245466034294e-8,9.513861736496494e-8
0.07,3.200698999897061e-9,2.0360011867174406e-7,3.241653349149721e-7
0.08,5.048209468193885e-9,0.003323735817974554,0.0021990890051978218
0.09,1.0562036041112316e-8,0.01929875006144743,0.01814021209513201
0.1,2.1973705421600867e-6,0.04876785247283155,0.04813800859437185
0.11,0.0009979635532184593,0.08630171025629745,0.08602491559110685
0.12,0.0019979553832628776,0.09799704898341564,0.09743237285187903
0.13,0.0029979503163184654,0.10000001125027796,0.0998004320116814
0.14,0.003997980912396904,0.09999921846115184,0.0999999384188224
0.15,0.0049979459744784495,0.09999782241496888,0.09999996595120558
0.16,0.005997920235374879,0.09999853764379554,0.0999999769721081
0.17,0.006997915866803192,0.10000035521966719,0.09999998368713796
0.18,0.007997927333153961,0.10000159962843631,0.09999998766125148
0.19,0.00899795512167048,0.10000175037067453,0.09999999033377195
0.2,0.009997975610336881,0.10000059202103247,0.09999999215384833


==> figures/data/mujoco_nonlinear_friction_cone_trajectory.csv <==
time,x,y,z,quat_w,quat_x,quat_y,quat_z
0.0,0.008333333333333331,0.0016666666666666668,0.24991484375,1.0,3.1371590639048155e-25,0.0,0.0
0.004166666666666667,0.016666666666666663,0.0033333333333333335,0.24965937500000002,1.0,1.5685795319524081e-24,0.0,0.0
0.008333333333333333,0.024999999999999994,0.005,0.24923359375,1.0,6.588034034200113e-24,0.0,0.0
0.0125,0.033333333333333326,0.006666666666666667,0.2486375,1.0,1.6626943038695522e-23,0.0,0.0
0.016666666666666666,0.04166666666666666,0.008333333333333333,0.24787109375000002,1.0,3.419503379656249e-23,0.0,0.0
0.020833333333333332,0.04999999999999999,0.01,0.246934375,1.0,6.431176081004872e-23,0.0,0.0
0.025,0.05833333333333332,0.011666666666666667,0.24582734375,1.0,1.0446739682803035e-22,0.0,0.0
0.029166666666666667,0.06666666666666665,0.013333333333333334,0.24455000000000002,1.0,1.546619418505074e-22,0.0,0.0
0.03333333333333333,0.07499999999999998,0.015000000000000001,0.24310234375,1.0,2.1489539587747986e-22,0.0,0.0
0.0375,0.08333333333333331,0.016666666666666666,0.241484375,1.0,2.8516775890894774e-22,0.0,0.0
0.041666666666666664,0.09166666666666665,0.018333333333333333,0.23969609375,1.0,3.65479030944911e-22,0.0,0.0
0.04583333333333333,0.09999999999999998,0.02,0.23773750000000002,1.0,4.658681209898651e-22,0.0,0.0
0.05,0.10833333333333331,0.021666666666666667,0.23560859375,1.0,5.762961200393146e-22,0.0,0.0
0.05416666666666667,0.11666666666666664,0.023333333333333334,0.233309375,1.0,6.967630280932596e-22,0.0,0.0
0.058333333333333334,0.12499999999999997,0.025,0.23083984375000002,1.0,8.272688451516999e-22,0.0,0.0
0.0625,0.1333333333333333,0.02666666666666667,0.22820000000000001,1.0,9.678135712146356e-22,0.0,0.0
0.06666666666666667,0.14166666666666664,0.028333333333333335,0.22538984375,1.0,1.1284361152865621e-21,0.0,0.0
0.07083333333333333,0.14999999999999997,0.030000000000000002,0.22240937500000002,1.0,1.3091364773674796e-21,0.0,0.0
0.075,0.1583333333333333,0.03166666666666667,0.21925859375,1.0,1.5099146574573877e-21,0.0,0.0
0.07916666666666666,0.16666666666666663,0.03333333333333333,0.2159375,1.0,1.7307706555562867e-21,0.0,0.0
0.08333333333333333,0.17499999999999996,0.034999999999999996,0.21244609375,1.0,2.011860107682158e-21,0.0,0.0
0.0875,0.1833333333333333,0.03666666666666666,0.20878437500000002,1.0,2.333105195826011e-21,0.0,0.0
0.09166666666666666,0.19166666666666662,0.03833333333333332,0.20495234375000002,1.0,2.7145837379968368e-21,0.0,0.0
0.09583333333333333,0.19999999999999996,0.03999999999999999,0.20095000000000002,1.0,3.136217916185644e-21,0.0,0.0
0.1,0.2083333333333333,0.04166666666666665,0.19677734375000003,1.0,3.5779299123834426e-21,0.0,0.0
0.10416666666666667,0.21666666666666662,0.043333333333333314,0.19243437500000002,1.0,4.039719726590232e-21,0.0,0.0
0.10833333333333334,0.22499999999999995,0.04499999999999998,0.18792109375000002,1.0,4.541665176815002e-21,0.0,0.0
0.1125,0.23333333333333328,0.04666666666666664,0.18323750000000003,1.0,5.0636884450487635e-21,0.0,0.0
0.11666666666666667,0.2416666666666666,0.048333333333333305,0.17838359375,1.0,5.6057895312915154e-21,0.0,0.0
0.12083333333333333,0.24999999999999994,0.04999999999999997,0.173359375,1.0,6.167968435543258e-21,0.0,0.0
0.125,0.2583333333333333,0.05166666666666663,0.16816484375000001,1.0,6.770302975812983e-21,0.0,0.0
0.12916666666666665,0.2666666666666666,0.053333333333333295,0.16280000000000003,1.0,7.43287097010968e-21,0.0,0.0
0.13333333333333333,0.2749999999999999,0.05499999999999996,0.15726484375000002,1.0,8.17575023644234e-21,0.0,0.0
0.1375,0.2833333333333332,0.05666666666666662,0.15155937500000002,1.0,8.958785138792981e-21,0.0,0.0
0.14166666666666666,0.2916666666666665,0.058333333333333286,0.14568359375000003,1.0,9.781975677161605e-21,0.0,0.0
0.14583333333333334,0.2999999999999998,0.05999999999999995,0.13963750000000003,1.0,1.0665399669557202e-20,0.0,0.0
0.15,0.3083333333333331,0.06166666666666661,0.13342109375000002,1.0,1.160905711597977e-20,0.0,0.0
0.15416666666666667,0.31666666666666643,0.06333333333333328,0.12703437500000003,1.0,1.257279238041133e-20,0.0,0.0
0.15833333333333333,0.32499999999999973,0.06499999999999995,0.12047734375000003,1.0,1.353652764484289e-20,0.0,0.0
0.1625,0.33333333333333304,0.06666666666666661,0.11375000000000003,1.0,1.454041854529243e-20,0.0,0.0
0.16666666666666666,0.34166666666666634,0.06833333333333327,0.10685234375000004,1.0,1.5584465081759953e-20,0.0,0.0
0.17083333333333334,0.34999999999999964,0.06999999999999994,0.09978437500000004,1.0,1.670882289026344e-20,0.0,0.0
0.175,0.35833333333333295,0.0716666666666666,0.09254609375000003,1.0,1.7873336334784907e-20,0.0,0.0
0.17916666666666667,0.36666666666666625,0.07333333333333326,0.08513750000000003,1.0,1.9078005415324355e-20,0.0,0.0
0.18333333333333332,0.37499999999999956,0.07499999999999993,0.07755859375000003,1.0,2.0322830131881786e-20,0.0,0.0
0.1875,0.38333333333333286,0.07666666666666659,0.06980937500000003,1.0,2.16078104844572e-20,0.0,0.0
0.19166666666666665,0.39166666666666616,0.07833333333333325,0.061889843750000034,1.0,2.2932946473050594e-20,0.0,0.0
0.19583333333333333,0.39999999999999947,0.07999999999999992,0.053800000000000035,1.0,2.4258082461643988e-20,0.0,0.0
0.2,0.40800459005332285,0.08166666666666658,0.046854816870039874,0.999999999999715,7.981245831078815e-20,7.550378623079951e-07,1.8614448256842863e-20
0.20416666666666666,0.4151941720986265,0.08333333333333325,0.04299935327215846,0.9999999999948733,1.8710569245810041e-19,3.2020779103337233e-06,5.769744846273316e-20
0.20833333333333334,0.42181195767773516,0.08499999999999991,0.041260763039057166,0.999999999977996,2.934103829935673e-19,6.633845525705207e-06,9.649355845353478e-20
0.2125,0.42803142596593124,0.08666666666666657,0.04094512946960608,0.9999999999436201,4.006127259570331e-19,1.0618844631908535e-05,1.3516780123721458e-19
0.21666666666666667,0.43397686604988817,0.08833333333333324,0.0415552962171116,0.999999999889567,5.079029658987754e-19,1.4861557510191565e-05,1.7394750719306565e-19
0.22083333333333333,0.43973651356664345,0.0899999999999999,0.04273832073342388,0.9999999998165201,6.147469162892254e-19,1.915619131504205e-05,2.1270447846994181e-19
0.225,0.4453722782018263,0.09166666666666656,0.04424656427602579,0.9999999997271853,7.198725984396171e-19,2.3358703127439277e-05,2.509739547391855e-19
0.22916666666666666,0.45092693390721356,0.09333333333333323,0.04590893103780996,0.9999999996254688,8.203677309453757e-19,2.736899661433922e-05,2.881289306633533e-19
0.23333333333333334,0.45642942244484247,0.09499999999999989,0.04760965397062755,0.999999999515804,9.19433062237973e-19,3.111899236451959e-05,3.249700771709659e-19
0.2375,0.46189874567546757,0.09666666666666655,0.04927272563146047,0.9999999994005092,1.0183692761679234e-18,3.462630690104489e-05,3.6183015311598075e-19
0.24166666666666667,0.4673525037678732,0.09833333333333322,0.05082774534517132,0.9999999992773752,1.1173070583014532e-18,3.8016432729318134e-05,3.987211701664131e-19
0.24583333333333332,0.4728062618602788,0.09999999999999988,0.052212452558882176,0.9999999991427482,1.2162423339800889e-18,4.140655855715446e-05,4.356623829588757e-19
0.25,0.4782600199526844,0.10166666666666654,0.05342684727259303,0.9999999989966282,1.3151725981510939e-18,4.4796684384514896e-05,4.726638309362301e-19
0.25416666666666665,0.48371377804509,0.10333333333333321,0.05447092948630389,0.9999999988390152,1.4140978506091876e-18,4.818681021136049e-05,5.097255128081497e-19
0.2583333333333333,0.48916753613749564,0.10499999999999987,0.05534469920001474,0.9999999986699094,1.5130231210584513e-18,5.157693603765227e-05,5.46847430089521e-19
0.2625,0.49462129422990125,0.10666666666666653,0.05604815641372559,0.9999999984893105,1.6119458891112743e-18,5.496706186335128e-05,5.840295833033607e-19
0.26666666666666666,0.5000750523223069,0.1083333333333332,0.056581301127436444,0.9999999982972188,1.7108661650173723e-18,5.8357187688418556e-05,6.212719711345298e-19
0.2708333333333333,0.5055288104147125,0.10999999999999986,0.0569441333411473,0.999999998093634,1.8097864478435883e-18,6.174731351281513e-05,6.585745950268043e-19
0.275,0.5109825685071182,0.11166666666666653,0.057136653054858155,0.9999999978785564,1.9087073543614e-18,6.513743933650204e-05,6.9593745502003815e-19
0.2791666666666667,0.5164363265995239,0.11333333333333319,0.057158860268569006,0.9999999976519858,2.007628884365464e-18,6.852756515944034e-05,7.333605511116617e-19
0.2833333333333333,0.5218900846919295,0.11499999999999985,0.05701075498227986,0.9999999974139222,2.1065504311286e-18,7.191769098159105e-05,7.70843883263922e-19
0.2875,0.5273438427843352,0.11666666666666652,0.05669233719599071,0.9999999971643657,2.2054744832627794e-18,7.530781680291522e-05,8.083874510062521e-19
0.2916666666666667,0.5327976008767409,0.11833333333333318,0.05620360690970157,0.9999999969033162,2.3044010405627545e-18,7.869794262337388e-05,8.459912530313319e-19
0.29583333333333334,0.5382513589691466,0.11999999999999984,0.055544564123412424,0.9999999966307738,2.4033275930957906e-18,8.208806844292807e-05,8.836552911142758e-19
0.3,0.5437051170615522,0.1216666666666665,0.054715208837123275,0.9999999963467384,2.502259160111027e-18,8.547819426153882e-05,9.213795656836888e-19
0.30416666666666664,0.5491588751539579,0.12333333333333317,0.05371554105083413,0.99999999605121,2.601195762313208e-18,8.886832007916718e-05,9.59164075417017e-19
0.30833333333333335,0.5546126332463636,0.12499999999999983,0.05254556076454498,0.9999999957441887,2.7001323591324155e-18,9.225844589577417e-05,9.970088212068575e-19
0.3125,0.5600663913387692,0.12666666666666648,0.051205267978255836,0.9999999954256745,2.7990739698177835e-18,9.564857171132084e-05,1.0349138035328604e-18
0.31666666666666665,0.5655201494311749,0.12833333333333313,0.04969466269196669,0.9999999950956673,2.8980205941640944e-18,9.903869752576822e-05,1.0728790210706808e-18
0.3208333333333333,0.5707714003600827,0.12999999999999978,0.048823773559669055,0.9999999947474185,2.9758594587031133e-18,0.00010249468920823547,1.104772051344654e-18
0.325,0.5757906458340623,0.13166666666666643,0.048710593747084,0.9999999944142857,3.011006929335319e-18,0.00010569497132868,1.1256660109545042e-18
0.32916666666666666,0.5806449419943924,0.13333333333333308,0.04908689868909676,0.9999999941157443,3.0412324407037717e-18,0.00010848276217799592,1.14518450111745e-18
0.3333333333333333,0.5853818728400925,0.13499999999999973,0.049762352389630136,0.9999999938600482,3.0445363636823455e-18,0.00011081471754335037,1.158006334966634e-18
0.3375,0.5900584209796949,0.13666666666666638,0.050509024414553766,0.9999999936213665,3.0231761177178252e-18,0.00011294806305786301,1.1646634950795908e-18
0.3416666666666667,0.5947349691192972,0.13833333333333303,0.0510853839394774,0.9999999933781347,3.0018183814666466e-18,0.00011508140857186175,1.1713206567030822e-18
0.3458333333333333,0.5994115172588996,0.13999999999999968,0.05149143096440102,0.9999999931303507,2.980465664656178e-18,0.0001172147540853366,1.1779778197159252e-18
0.35,0.604088065398502,0.14166666666666633,0.05172716548932465,0.9999999928780156,2.9591129478320484e-18,0.00011934809959827799,1.1846349835457991e-18
0.3541666666666667,0.6087646135381044,0.14333333333333298,0.05179258751424828,0.9999999926211292,2.937760858426063e-18,0.00012148144511067619,1.1912921490899487e-18
0.35833333333333334,0.6134411616777068,0.14499999999999963,0.051687697039171906,0.9999999923596916,2.916408769006608e-18,0.00012361479062252153,1.1979493154510685e-18
0.3625,0.6181177098173092,0.14666666666666628,0.05141249406409554,0.9999999920937029,2.8950547972782524e-18,0.00012574813613380428,1.2046064832161638e-18
0.36666666666666664,0.6227942579569116,0.14833333333333293,0.05096697858901916,0.9999999918231631,2.8736995706729494e-18,0.00012788148164451474,1.2112636520542454e-18
0.37083333333333335,0.627470806096514,0.14999999999999958,0.05035115061394279,0.9999999915480721,2.8523443572126845e-18,0.00013001482715464317,1.2179208221221132e-18
0.375,0.6320758162340749,0.15166666666666623,0.04985116214703201,0.9999999913070736,2.8352230280645576e-18,0.00013185542162778897,1.2228896449519695e-18
0.37916666666666665,0.6365243406722608,0.1533333333333329,0.049806803977621744,0.9999999911048455,2.8322482423029965e-18,0.00013338031510886798,1.2266035713853585e-18
0.3833333333333333,0.6408353053679474,0.15499999999999958,0.050142372278208704,0.9999999909324895,2.795627910969131e-18,0.00013466633028036724,1.2219376023294714e-18
0.3875,0.6451075424305955,0.15666666666666626,0.05046253861094946,0.9999999907819019,2.7435282273007703e-18,0.0001357799531502426,1.2134042430821793e-18
0.39166666666666666,0.6493797794932437,0.15833333333333294,0.050612392443690216,0.9999999906300742,2.691427929934584e-18,0.00013689357601994956,1.2048708841786435e-18
0.3958333333333333,0.6536520165558918,0.15999999999999961,0.050591933776430974,0.9999999904770063,2.639326769846266e-18,0.00013800719888948674,1.1963375255855943e-18
0.4,0.6579242536185399,0.1616666666666663,0.05040116260917173,0.9999999903226983,2.587225688183562e-18,0.0001391208217588528,1.18780416764574e-18
0.4041666666666667,0.662196490681188,0.16333333333333297,0.05004007894191249,0.99999999016715,2.5351258682498343e-18,0.00014023444462804628,1.179270810954589e-18
0.4083333333333333,0.6664073966179169,0.16499999999999965,0.04975400727833017,0.9999999900115423,2.510372467378586e-18,0.00014133971413047905,1.171545712459695e-18
0.4125,0.6704646316958011,0.16666666666666632,0.04991230655012682,0.9999999898678773,2.4944030540455036e-18,0.00014235253625060888,1.1599513825891617e-18
0.4166666666666667,0.6744418709353847,0.168333333333333,0.05022027667512557,0.9999999897384227,2.4773939668091938e-18,0.0001432590440377811,1.1481021819966834e-18
0.42083333333333334,0.6784191101749683,0.16999999999999968,0.050357934300124314,0.9999999896081464,2.4603848922054044e-18,0.00014416555182483558,1.1362228653713465e-18
0.425,0.6823963494145519,0.17166666666666636,0.05032527942512306,0.9999999894770483,2.443375831874336e-18,0.00014507205961177162,1.1242833159913928e-18
0.42916666666666664,0.6863735886541354,0.17333333333333303,0.05012231205012181,0.9999999893451285,2.426367418893716e-18,0.00014597856739858843,1.1122835335997892e-18
0.43333333333333335,0.6902970741270512,0.1749999999999997,0.04996404724179216,0.9999999892149843,2.3945195347817925e-18,0.00014686739070019132,1.099935468923015e-18
0.4375,0.6941229490125029,0.1766666666666664,0.050025912283318444,0.9999999890926841,2.3551038293702146e-18,0.00014769776954958008,1.0877459947046534e-18
0.44166666666666665,0.6979053837703509,0.17833333333333307,0.05009122533525962,0.9999999889993784,2.309669558364628e-18,0.00014832815831927482,1.0766522398178838e-18
0.4458333333333333,0.7016497814240242,0.17999999999999974,0.050138374303899676,0.9999999889481094,2.2577260581412022e-18,0.00014867340179479851,1.066531154525442e-18
0.45,0.7053941790776975,0.18166666666666642,0.05001521077253973,0.9999999888967213,2.2057825579174877e-18,0.00014901864527030448,1.0564100693659624e-18
0.45416666666666666,0.7090888319376127,0.1833333333333331,0.04992071391621228,0.9999999888493198,2.1299852059934708e-18,0.00014933639686197776,1.0469423346393455e-18
0.4583333333333333,0.7126929655975212,0.18499999999999978,0.05001798135991195,0.9999999888127847,2.0302837889024596e-18,0.00014958084638517594,1.0384014047906213e-18
0.46249999999999997,0.7162784029729296,0.18666666666666645,0.05001972144161179,0.9999999887801777,1.930592330008308e-18,0.00014979867667969218,1.0298603941952866e-18
0.4666666666666667,0.7198193269235308,0.18833333333333313,0.05002920272254008,0.999999988752905,1.809941166434231e-18,0.0001499806292381215,1.0204310401766343e-18
0.4708333333333333,0.723315737449325,0.1899999999999998,0.0500464252026968,0.999999988730986,1.668330611396243e-18,0.00015012670406046685,1.0101133508543372e-18
0.475,0.7267689387127427,0.19166666666666649,0.050066172232359096,0.9999999887396603,1.5310650217133583e-18,0.0001500689124487632,9.999653146726812e-19
0.4791666666666667,0.730178930713784,0.19333333333333316,0.05008844381152696,0.9999999887788928,1.3981443100569524e-18,0.00014980725440300526,9.900271153049436e-19
0.48333333333333334,0.7335652019427259,0.19499999999999984,0.05003528597909297,0.9999999888446328,1.2637784465491798e-18,0.00014936777901600946,9.825484164000018e-19
0.4875,0.736890634076787,0.19666666666666652,0.05005517202618185,0.9999999889654249,1.1224704463741764e-18,0.00014855688913692922,9.77197018041983e-19
0.49166666666666664,0.7401799218268258,0.1983333333333332,0.05004932310935985,0.9999999891141576,9.754783606574143e-19,0.00014755230879158018,9.715119534662505e-19
0.49583333333333335,0.7434268506293669,0.19999999999999987,0.05004259748252882,0.9999999892903694,8.286105369281082e-19,0.00014635320282370282,9.655442565874785e-19
0.5,0.7466314204844102,0.20166666666666655,0.05003499514568876,0.9999999894933607,6.818668175058626e-19,0.00014495957123319606,9.592939564130834e-19
0.5041666666666667,0.7497941782890594,0.20333333333333323,0.05002432851042539,0.9999999897216615,5.308373316562079e-19,0.00014337599404715533,9.536443190646471e-19
0.5083333333333333,0.7529151240433144,0.2049999999999999,0.05001059757673871,0.9999999899743693,3.755225593818418e-19,0.0001416024712654546,9.485752882792122e-19
0.5125,0.7559771706410126,0.20666666666666658,0.05006215076927921,0.999999990285575,2.216540633040956e-19,0.000139387405083829,9.418611868187194e-19
0.5166666666666666,0.7590220469208454,0.20833333333333326,0.05001207273328132,0.9999999906095227,6.776078011560377e-20,0.00013704361776847656,9.35128407697517e-19
0.5208333333333334,0.7620072197733286,0.20999999999999994,0.05003049590668166,0.9999999909881665,-9.125644620760268e-20,0.00013425224606278518,9.297130529634546e-19
0.525,0.7649542359799764,0.21166666666666661,0.05003123316342392,0.9999999913965847,-2.504903204507328e-19,0.00013117480412002286,9.238972148727686e-19
0.5291666666666667,0.7678672428438013,0.2133333333333333,0.04999769529145773,0.9999999918169196,-4.09932858064644e-19,0.0001279302911001761,9.176777701199028e-19
0.5333333333333333,0.7707226978293655,0.21499999999999997,0.0500240524325339,0.9999999922648046,-5.622226664728709e-19,0.00012438001970871106,9.099589041970791e-19
0.5375,0.7735411470864859,0.21666666666666665,0.05002811998738568,0.999999992699253,-7.004312451668166e-19,0.0001208366363386755,9.05259717134504e-19
0.5416666666666666,0.7763074625565665,0.21833333333333332,0.050070410190396576,0.9999999931381419,-8.231519719104012e-19,0.00011714825965664491,9.029256128749549e-19
0.5458333333333333,0.7790424070367991,0.22,0.05006787185279962,0.9999999935900844,-9.448919919283432e-19,0.00011322468754779252,8.998276745972596e-19
0.55,0.7817559804988993,0.22166666666666668,0.04998050508773206,0.99999999402475,-1.0710900870966599e-18,0.000109318336394632,8.954533978804824e-19
0.5541666666666667,0.7843997006681448,0.22333333333333336,0.05000223899408327,0.9999999944405753,-1.2031053456326352e-18,0.0001054459489881521,8.896220947308428e-19
0.5583333333333333,0.7869940489282484,0.22500000000000003,0.05005114803700209,0.9999999948660598,-1.3377581457806192e-18,0.00010133054441070224,8.833702531045944e-19
0.5625,0.7895729876371945,0.2266666666666667,0.04999138278455104,0.9999999952858328,-1.4725230023078049e-18,9.709960515717788e-05,8.770955476789804e-19
0.5666666666666667,0.7920969292376948,0.2283333333333334,0.04998129346588308,0.99999999571317,-1.6086058038809175e-18,9.259405478126424e-05,8.710293262106248e-19
0.5708333333333333,0.794571220494142,0.23000000000000004,0.049999493023427606,0.9999999961155975,-1.753722346848374e-18,8.814081849581756e-05,8.635512785263615e-19
0.575,0.7969978375234,0.2316666666666667,0.05003807698972886,0.9999999965170576,-1.8981455918128603e-18,8.346186961728001e-05,8.562907211788944e-19
0.5791666666666666,0.799391360732126,0.23333333333333334,0.050038723738158056,0.9999999969161437,-2.0459471215273672e-18,7.853477892412639e-05,8.495842109638699e-19
0.5833333333333334,0.8017549158820227,0.23500000000000001,0.049988930221904676,0.9999999972996791,-2.1810261677562703e-18,7.348905144351363e-05,8.474538359134205e-19
0.5875,0.8040662678765707,0.2366666666666667,0.04997763682704625,0.9999999976514709,-2.3219381260280915e-18,6.853508029203048e-05,8.455620362013088e-19
0.5916666666666667,0.8063302462222551,0.23833333333333337,0.049985525527641586,0.9999999979733378,-2.457263523152941e-18,6.366571400852069e-05,8.4401406103349705e-19
0.5958333333333333,0.8085482558974973,0.24000000000000005,0.05000697641000614,0.9999999982663799,-2.592294175903596e-18,5.888326757274041e-05,8.42779245578283e-19
0.6,0.8107203277413237,0.24166666666666672,0.05004186611803405,0.9999999985405327,-2.7298887525576782e-18,5.402715602437482e-05,8.414654793625991e-19
0.6041666666666666,0.8128609274219072,0.2433333333333334,0.05003233197903353,0.9999999987960877,-2.8700520964681397e-18,4.906957705936905e-05,8.400740518772163e-19
0.6083333333333333,0.8149677169161101,0.24500000000000005,0.04998772608555514,0.9999999990234569,-3.0044265486521248e-18,4.41937187060414e-05,8.398153577899614e-19
0.6125,0.8170116867092938,0.2466666666666667,0.05002408649615381,0.9999999992209772,-3.1290567519490004e-18,3.9472069548660075e-05,8.418268534465547e-19
0.6166666666666667,0.8190253619997026,0.24833333333333338,0.0500113124178522,0.9999999993934817,-3.2546006719353806e-18,3.482865126220771e-05,8.44477005018633e-19
0.6208333333333333,0.8209948795334032,0.25000000000000006,0.05000485686638277,0.9999999995408281,-3.380521139339108e-18,3.0304161742739773e-05,8.475403094646284e-19
0.625,0.8229209768150233,0.2516666666666667,0.05000176982323565,0.9999999996645579,-3.48396217235664e-18,2.590140373136249e-05,8.56544242206149e-19
0.6291666666666667,0.8248058373437801,0.25333333333333335,0.04999331729154173,0.9999999997695485,-3.56460200942858e-18,2.1468615753731185e-05,8.719279800181995e-19
0.6333333333333333,0.8266471397336852,0.25499757521215644,0.049998483966628905,0.9999999998522695,-5.403557597898037e-09,1.718892787345291e-05,5.342502855006233e-09
0.6375,0.8284520068115323,0.2566565854075959,0.05000000612348236,0.9999999999169198,-2.2361879866431613e-08,1.2890237921589479e-05,1.071255432909669e-08
0.6416666666666666,0.8302231756303978,0.2583076992380507,0.04999759427620097,0.9999999999632135,-5.6440279307342365e-08,8.577173240215302e-06,1.528503415760758e-08
0.6458333333333334,0.8319627753564843,0.25994880603793885,0.04999117442230227,0.9999999999902052,-1.1131323040969137e-07,4.4243177867235305e-06,3.049796738104726e-08
0.65,0.8336727802946187,0.2615779605364682,0.04998063042564748,0.9999999999998865,-1.9058481909155186e-07,4.3083044163336694e-07,5.700116677050458e-08
0.6541666666666667,0.835354766013022,0.26319358724910885,0.049965961951471224,0.9999999999941682,-2.968696238823534e-07,-3.4006576857826326e-06,9.576635488793331e-08
0.6583333333333333,0.837001426589896,0.26478939782713323,0.05000154608187802,0.9999999999753024,-4.4158617742878595e-07,-7.012491548294675e-06,1.5220278651420003e-07
0.6625,0.8386237166576016,0.26637068582685813,0.05002239006215571,0.9999999999450511,-6.136188495388965e-07,-1.0462784934480158e-05,2.2222623040608473e-07
0.6666666666666666,0.840228618499691,0.267939696080698,0.04999158542843871,0.9999999999044705,-8.084316463184709e-07,-1.3795429432875957e-05,3.024203917665261e-07
0.6708333333333333,0.8418011790046713,0.2694853184982132,0.05001338498845641,0.999999999856599,-1.045295414298087e-06,-1.6898130785202187e-05,4.0310817664331556e-07
0.675,0.8433580930156319,0.2710187538542486,0.049976206270472494,0.9999999998013228,-1.3032565554785456e-06,-1.98844447422201e-05,5.145155961152271e-07
0.6791666666666667,0.8448861215565113,0.2725286841682696,0.04997827710087073,0.9999999997422149,-1.5992539782790861e-06,-2.264050359234136e-05,6.480186220863175e-07
0.6833333333333333,0.84639287883327,0.2740206142932453,0.04996712124393324,0.9999999996797384,-1.923166176860189e-06,-2.522274079801788e-05,7.985317814203937e-07
0.6875,0.8478715256492049,0.27548793138196176,0.04999654687532786,0.9999999996168414,-2.2833635205501096e-06,-2.75709606051223e-05,9.723659486708754e-07
0.6916666666666667,0.8493242270062823,0.2769321639560714,0.050051779900579726,0.9999999995549581,-2.6749383177941107e-06,-2.9691088362890986e-05,1.1695711072782915e-06
0.6958333333333333,0.8507689695633317,0.27836903475723096,0.04999798271774397,0.9999999994903228,-3.07713880586011e-06,-3.174902898768075e-05,1.3729481928658844e-06
0.7,0.8521869586881262,0.27978094746101495,0.049980719153429956,0.9999999994320763,-3.5138128333874905e-06,-3.347990565205858e-05,1.6114392952036478e-06
0.7041666666666666,0.8535783388854544,0.28116769884127085,0.05000022409309361,0.9999999993783951,-3.979056953583796e-06,-3.4983790927839275e-05,1.8738597406713738e-06
0.7083333333333334,0.8549450005236635,0.28253089355276995,0.050042517444260706,0.9999999993327614,-4.472052855870578e-06,-3.619079645319107e-05,2.1688879575742565e-06
0.7125,0.856304285173742,0.28388696498964267,0.04997249934645578,0.999999999288741,-4.9428495076205495e-06,-3.730881469637597e-05,2.477589988114505e-06
0.7166666666666667,0.8576350171738197,0.2852152674606174,0.04995745521224576,0.9999999992515711,-5.441951247085711e-06,-3.820138006983435e-05,2.8101911999770925e-06
0.7208333333333333,0.858935157321655,0.2865137063594158,0.05001392027571074,0.9999999992232697,-5.963427658091362e-06,-3.8830870715789704e-05,3.1719922927542963e-06
0.725,0.8602228936925662,0.28779996346456044,0.04999841512148768,0.9999999991981469,-6.493240040131025e-06,-3.93570125002432e-05,3.5453248944892298e-06
0.7291666666666666,0.8614868217925867,0.28906274555635253,0.050001730604237134,0.9999999991835251,-7.040865105115136e-06,-3.959493970484705e-05,3.951760240346346e-06
0.7333333333333333,0.862732553705981,0.29030752929792686,0.04997951173436244,0.9999999991775844,-7.6026480307413374e-06,-3.9595418508661635e-05,4.3855917523874385e-06
0.7375,0.8639533892867467,0.29152763365708195,0.049985283224679225,0.9999999991781968,-8.174583071542313e-06,-3.9412601472941936e-05,4.8403500577678284e-06
0.7416666666666667,0.8651508567171012,0.2927245448034002,0.0500069876679878,0.9999999991849927,-8.752109201884438e-06,-3.905326131295551e-05,5.315760725740402e-06
0.7458333333333333,0.8663289499250925,0.29390215615386683,0.050013075684156444,0.9999999992010467,-9.2162925302879e-06,-3.845677506520339e-05,5.834591015649542e-06
0.75,0.8674881424935257,0.2950609268114235,0.04999981653019706,0.999999999225792,-9.567681036164866e-06,-3.7629325404124485e-05,6.395980908456031e-06
0.7541666666666667,0.8686246499421812,0.2961970791072753,0.04999745880216772,0.9999999992579218,-9.931869202363575e-06,-3.656119452211249e-05,6.985162362919173e-06
0.7583333333333333,0.8697436245926861,0.2973157343831377,0.049964907846698575,0.9999999992953401,-1.0307316247403161e-05,-3.528952612279325e-05,7.597872845268743e-06
0.7625,0.8708383691525375,0.2984102012716202,0.049955718303362505,0.9999999993346039,-1.0689721461227376e-05,-3.3895190135535605e-05,8.224198325211195e-06
0.7666666666666666,0.8719001857239462,0.2994717820613477,0.050039472608817456,0.9999999993792829,-1.1079780462843077e-05,-3.224612671532076e-05,8.88027572336432e-06
0.7708333333333334,0.872951929824686,0.3005232991169697,0.05003345923337085,0.9999999994246999,-1.1474433070447703e-05,-3.0457823337043644e-05,9.552901027651571e-06
0.775,0.8739905784353147,0.30156172744028326,0.04996187024760156,0.999999999467551,-1.1872298777196623e-05,-2.8623122860223724e-05,1.023048224143687e-05
0.7791666666666667,0.8749986046435773,0.3025695464010417,0.049964895821517225,0.9999999995090624,-1.2272628197247541e-05,-2.6683638969094675e-05,1.0919741739021239e-05
0.7833333333333333,0.8759800793100176,0.30355082069436945,0.05000999373244442,0.9999999995482288,-1.2665128014901846e-05,-2.4660233808111185e-05,1.1619348002609973e-05
0.7875,0.8769503590434997,0.30452090172682506,0.04997433191869358,0.9999999995833228,-1.3055190154034045e-05,-2.2606868080742563e-05,1.2322553817495544e-05
0.7916666666666666,0.8778931609716484,0.30546350722189547,0.049988170975817044,0.9999999996148383,-1.3436265314906678e-05,-2.04919132893945e-05,1.3033449997893517e-05
0.7958333333333333,0.8788151431131949,0.30638529382895485,0.04999825223139336,0.999999999642043,-1.3807160786387834e-05,-1.833626225093424e-05,1.3749799005567543e-05
0.8,0.8797197461233998,0.30728969563997427,0.04997707669649591,0.9999999996652376,-1.4141315467543207e-05,-1.6123210132896138e-05,1.4477196171296959e-05
0.8041666666666667,0.8806020939592752,0.3081718424966157,0.04996362917642826,0.9999999996832681,-1.446779044566948e-05,-1.3888178037368658e-05,1.5207379738017796e-05
0.8083333333333333,0.8814536553721165,0.30902319757284413,0.05002618197014964,0.9999999996967419,-1.4746369007809425e-05,-1.1607080978402563e-05,1.5947905148058402e-05
0.8125,0.8822956929858556,0.309865023435797,0.049994634313381664,0.9999999997050951,-1.498802344999292e-05,-9.295017810223348e-06,1.6696430395329643e-05
0.8166666666666667,0.8831147057290379,0.31068382526779925,0.04997696976264359,0.9999999997075661,-1.5223423480073621e-05,-6.986176629403474e-06,1.744440964737945e-05
0.8208333333333333,0.8839082049794252,0.31147711485293667,0.04999309567054492,0.9999999997042724,-1.5443533646044503e-05,-4.694620482705319e-06,1.8190987043373403e-05
0.825,0.8846814458501168,0.312250133212552,0.05000102749931766,0.9999999996964466,-1.556467700695521e-05,-2.417207181166977e-06,1.894739794555507e-05
0.8291666666666666,0.8854350945561265,0.31300353605038966,0.04999547757392816,0.9999999996851817,-1.551103100106837e-05,-1.510532316869083e-07,1.972360924882282e-05
0.8333333333333334,0.8861668819628371,0.31373508389690385,0.04999448031102877,0.9999999996683709,-1.545642537319693e-05,2.080053719224431e-06,2.0494624124745955e-05
0.8375,0.8868790794614786,0.3144470481584106,0.049979864520436,0.9999999996463648,-1.5396862663666856e-05,4.268414449959895e-06,2.125998436295621e-05
0.8416666666666667,0.8875694008140604,0.31513714286810307,0.04996991902133882,0.9999999996194326,-1.5337564052257015e-05,6.40938630385953e-06,2.2018469330654284e-05
0.8458333333333333,0.8882311580256426,0.3157986830038856,0.05001813588188042,0.9999999995884389,-1.526982887037844e-05,8.46533605075994e-06,2.276602324529528e-05
0.85,0.8888786352026677,0.3164459479722431,0.050010261050349426,0.9999999995533294,-1.5198198257303894e-05,1.0475816707041148e-05,2.3507709967394435e-05
0.8541666666666666,0.889506694428221,0.31707378673927933,0.0499874503299916,0.9999999995157007,-1.5023293840822173e-05,1.2433612684431414e-05,2.425496700630629e-05
0.8583333333333333,0.8901099468139627,0.3176768144469243,0.04999279870644472,0.9999999994760916,-1.4751295514420312e-05,1.4317987156771672e-05,2.5004201604725637e-05
0.8624999999999999,0.8906948176130702,0.31826147014221207,0.049974848978863354,0.9999999994337544,-1.4481237631004022e-05,1.6127192643591888e-05,2.5742914935713596e-05
0.8666666666666667,0.8912586681152886,0.31882511535131414,0.04995470988358113,0.9999999993890655,-1.4219871292415397e-05,1.7860378542591446e-05,2.647017414118484e-05
0.8708333333333333,0.8917948031671419,0.31936105940961573,0.04998592469296177,0.9999999993435896,-1.3963760403785343e-05,1.9469920686514426e-05,2.718005120942263e-05
0.875,0.8923138685763702,0.3198799432161567,0.04998334657988487,0.9999999992970805,-1.3708652721251741e-05,2.099325719550823e-05,2.7878198578269062e-05
0.8791666666666667,0.892812927852877,0.32037883063475153,0.049970466049478135,0.9999999992498337,-1.3462019668007988e-05,2.243227553228174e-05,2.856393735800652e-05
0.8833333333333333,0.8932853435531029,0.32085108889403713,0.05000036396143264,0.9999999992036271,-1.322124755335843e-05,2.3737883992217127e-05,2.9231082418676503e-05
0.8875,0.8937412054470498,0.32130680135906364,0.04999234777553893,0.9999999991596251,-1.2974705498620994e-05,2.4892142015563383e-05,2.9879538733904323e-05
0.8916666666666666,0.8941774023578547,0.3217428599165128,0.04997129465252244,0.9999999991162931,-1.2737949959343119e-05,2.596094810438803e-05,3.0515341496404222e-05
0.8958333333333334,0.8945872797526423,0.32215261502934617,0.049990420872038595,0.9999999990754168,-1.2509188420809495e-05,2.68971062411484e-05,3.113247202815083e-05
0.9,0.8949807268160578,0.32254595008500964,0.04997063614572291,0.9999999990360761,-1.2283692972647197e-05,2.774352439371082e-05,3.173726611861932e-05
0.9041666666666667,0.8953545522017933,0.32291967367207797,0.0499374715045074,0.9999999989982775,-1.2069134889038682e-05,2.8505855395572353e-05,3.232948801886737e-05
0.9083333333333333,0.8957020624281401,0.32326709686303823,0.049944456585278886,0.9999999989638024,-1.1864252733754215e-05,2.9137832532954003e-05,3.2903191699469334e-05
0.9125,0.8960252945383351,0.3235902561287835,0.049975297331517364,0.999999998932984,-1.1665180884569273e-05,2.9638857532901533e-05,3.345881882914629e-05
0.9166666666666666,0.8963256666185088,0.3238905666918937,0.0500186605083823,0.9999999989064652,-1.1458508140195998e-05,2.9999567979414242e-05,3.3997012735370145e-05
0.9208333333333333,0.8966139126462153,0.3241787558984029,0.049988700821519544,0.9999999988820631,-1.1244565657691236e-05,3.0287637024376208e-05,3.452667461014421e-05
0.9249999999999999,0.8968809031060724,0.32444570154143754,0.04995842515995262,0.9999999988605773,-1.1040645627258813e-05,3.047928790663697e-05,3.504227946493081e-05
0.9291666666666667,0.8971229350381239,0.3246877022919734,0.04995745067960319,0.9999999988426711,-1.0847879686127539e-05,3.055787180969312e-05,3.5541476700343794e-05
0.9333333333333333,0.8973415311846865,0.3249062799889544,0.04997359905542878,0.9999999988283429,-1.066331264328206e-05,3.0525574851313825e-05,3.602493636536401e-05
0.9375,0.8975377469660251,0.3251024892347592,0.04999843019685544,0.9999999988174819,-1.048520019285979e-05,3.0386307971782225e-05,3.649339213054269e-05
0.9416666666666667,0.8977194340640529,0.32528417761022593,0.04996914705287751,0.9999999988108096,-1.0302543096382157e-05,3.012001548155492e-05,3.694619911978201e-05
0.9458333333333333,0.8978828231949344,0.32544757606488045,0.04991590296073298,0.9999999988057019,-1.0132612756708528e-05,2.9797965718496808e-05,3.7389922016202344e-05
0.95,0.8980211962859735,0.3255859697485828,0.04989242961176701,0.9999999988030942,-9.976007528119359e-06,2.9391893418485802e-05,3.7820708773861326e-05
0.9541666666666666,0.8981360014886812,0.3257008057286076,0.04988714613083705,0.9999999988028401,-9.829369541209053e-06,2.8904280435605015e-05,3.8239306535679324e-05
0.9583333333333334,0.8982282508566325,0.32579309508972665,0.04989195996455577,0.9999999988047041,-9.690629595971324e-06,2.8339496342736308e-05,3.864653816536042e-05
0.9625,0.898298640679333,0.32586353323070805,0.04990130435982826,0.9999999988083944,-9.558617207428587e-06,2.7703170170864097e-05,3.904327159790589e-05
0.9666666666666667,0.8983477911597251,0.32591273772086565,0.04991147092931738,0.9999999988136538,-9.431066609668729e-06,2.6999954810262335e-05,3.94302984376488e-05
0.9708333333333333,0.8983799282849121,0.32594493384951295,0.04992101411679135,0.9999999988213296,-9.285218612768047e-06,2.6195002042959103e-05,3.9811379692569746e-05
0.975,0.8984008884069103,0.3259659618463296,0.049929805533613196,0.9999999988320394,-9.097421645218087e-06,2.5257212497930695e-05,4.018992338855217e-05
0.9791666666666666,0.8984145340082403,0.3259796851922647,0.04993780207015556,0.9999999988453068,-8.85948638978714e-06,2.4193366502845915e-05,4.056569246759243e-05
0.9833333333333333,0.8984233993878793,0.3259886359944834,0.04994500622354964,0.9999999988603063,-8.57337864763016e-06,2.3019661863075452e-05,4.093871235053724e-05
0.9874999999999999,0.898429140385213,0.32599446825732564,0.049951447392152334,0.9999999988762047,-8.242921352673558e-06,2.175337574677985e-05,4.1309006706419125e-05
0.9916666666666667,0.8984328391246458,0.3259982625195522,0.049957171273334766,0.9999999988922114,-7.873033384266448e-06,2.0412066729521343e-05,4.1676597979261186e-05
0.9958333333333333,0.8984352029866903,0.3260007247698788,0.049962232456932563,0.9999999989076127,-7.469222831543555e-06,1.901303938057067e-05,4.204150772790276e-05
1.0,0.8984366945499269,0.3260023163529216,0.04996668934343641,0.9999999989217937,-7.037247923416379e-06,1.7572984291720843e-05,4.2403756849422775e-05
1.0041666666666667,0.8984376164556614,0.32600333881034405,0.04997060073801987,0.9999999989342498,-6.582889124133941e-06,1.610773687548713e-05,4.2763365729273916e-05
1.0083333333333333,0.8984381668348153,0.3260039892921491,0.049974023643336876,0.9999999989445905,-6.111795476830957e-06,1.4632117817011879e-05,4.3120354344524724e-05
1.0125,0.8984384755096998,0.3260043967477877,0.04997701190166148,0.9999999989525372,-5.6293810331294105e-06,1.3159830744152631e-05,4.34747423364583e-05
1.0166666666666666,0.8984386276399519,0.3260046455644333,0.04997961543151411,0.9999999989579176,-5.140755512472826e-06,1.1703400897054363e-05,4.3826549062659925e-05
1.0208333333333333,0.8984386791681509,0.32600479100670565,0.04998187987380839,0.9999999989606554,-4.650678741227489e-06,1.0274143902362757e-05,4.417579363503686e-05
1.025,0.8984386669096943,0.3260048693016354,0.04998384651406395,0.9999999989607591,-4.163531940104828e-06,8.882157208507894e-06,4.452249494796855e-05
1.0291666666666666,0.898438615144767,0.32600490422621614,0.04998555238508374,0.9999999989583087,-3.6833012185031023e-06,7.536328979419046e-06,4.4866671699396523e-05
1.0333333333333332,0.8984385399258052,0.3260049114106469,0.04998703048222026,0.9999999989534426,-3.213570125584189e-06,6.24436070390219e-06,4.520834240678416e-05
1.0375,0.8984384518929646,0.3260049011496041,0.049988310043584734,0.9999999989463446,-2.7575190801203588e-06,5.012800734665963e-06,4.5547525419303886e-05
1.0416666666666667,0.898438358115201,0.3260048802390619,0.04998941686224699,0.999999998937231,-2.3179301365140985e-06,3.847086604315858e-06,4.5884238927226355e-05
1.0458333333333334,0.898438263295025,0.3260048531766816,0.04999037360808853,0.999999998926339,-1.8971959614033453e-06,2.7515943915725576e-06,4.6218500969221446e-05
1.05,0.8984381705577128,0.3260048229465499,0.049991200144587786,0.9999999989139156,-1.4973321709428833e-06,1.7296937042628987e-06,4.6550329438094324e-05
1.0541666666666667,0.8984380819691606,0.3260047915324642,0.04999191383123608,0.9999999989002096,-1.1199923632239396e-06,7.838070543472862e-07,4.6879742085345216e-05
1.0583333333333333,0.898437998876535,0.32600476025394554,0.0499925298060983,0.9999999988854629,-7.664853058057142e-07,-8.452744481432373e-08,4.720675652484297e-05
1.0625,0.8984379221331958,0.3260047299864874,0.049993061245681265,0.9999999988699043,-4.3779382600147676e-07,-8.745910079349385e-07,4.753139023582966e-05
1.0666666666666667,0.8984378522480251,0.3260047013062072,0.04999351960107792,0.9999999988537451,-1.345950149639085e-07,-1.5864175838190958e-06,4.7853660565419384e-05
1.0708333333333333,0.898437789485354,0.3260046745851299,0.04999391481055421,0.9999999988371758,1.4271859550486926e-07,-2.2207265023782574e-06,4.8173584730713665e-05
1.075,0.898437733932581,0.32600465005422813,0.049994255489511606,0.9999999988203642,3.9401718652619147e-07,-2.778855050681741e-06,4.8491179820625655e-05
1.0791666666666666,0.8984376855466253,0.32600462784539735,0.049994549099218896,0.9999999988034501,6.194114075870383e-07,-3.2626915956549752e-06,4.88064627974822e-05
1.0833333333333333,0.8984376441864852,0.3260046080196611,0.049994802095954895,0.9999999987865528,8.192299778053244e-07,-3.6746098048425377e-06,4.911945049845662e-05
1.0875,0.8984376096366317,0.3260045905863657,0.049995020062305974,0.9999999987697659,9.939973521307614e-07,-4.017404453709416e-06,4.9430159636870576e-05
1.0916666666666666,0.8984375816243193,0.32600457551646794,0.049995207822366834,0.9999999987531605,1.1444116485906406e-06,-4.29422924775378e-06,4.973860680339543e-05
1.0958333333333332,0.8984375598328187,0.3260045627519372,0.04999536954253502,0.999999998736787,1.2713230110167634e-06,-4.508537030030933e-06,5.0044808467175256e-05
1.1,0.8984375439118694,0.32600455221259084,0.04999550881949275,0.9999999987206774,1.3757125610745028e-06,-4.66402268950243e-06,5.034878097688848e-05
1.1041666666666667,0.8984375334861993,0.3260045438012182,0.04999562875685172,0.999999998704847,1.458672073710484e-06,-4.764569032976824e-06,5.065054056176108e-05
1.1083333333333334,0.8984375281626565,0.3260045374075507,0.049995732031808536,0.999999998689298,1.521384491283119e-06,-4.814195833400235e-06,5.095010333254114e-05
1.1125,0.8984375275363095,0.32600453291144,0.0499958209530292,0.9999999986740211,1.565105373639335e-06,-4.817012220002977e-06,5.124748528244215e-05
1.1166666666666667,0.8984375311957434,0.32600453018547776,0.04999589751085465,0.9999999986589985,1.5911453642640707e-06,-4.777172531422468e-06,5.154270228806106e-05
1.1208333333333333,0.8984375387277066,0.3260045290972099,0.04999596342080003,0.9999999986442057,1.6008537363944672e-06,-4.698835711501566e-06,5.1835770110275084e-05
1.125,0.8984375497212025,0.3260045295110435,0.04999602016120935,0.9999999986296142,1.5956030676893442e-06,-4.586128289081275e-06,5.2126704395121017e-05
1.1291666666666667,0.8984375637710966,0.32600453128991014,0.04999606900582519,0.999999998615193,1.5767750777155628e-06,-4.443110947816304e-06,5.241552067465955e-05
1.1333333333333333,0.8984375804812839,0.32600453429672827,0.04999611105194138,0.9999999986009103,1.5457476491797862e-06,-4.273748659868627e-06,5.2702234367826576e-05
1.1375,0.8984375994674502,0.32600453839569205,0.049996147244723316,0.9999999985867347,1.5038830415213114e-06,-4.081884328274409e-06,5.298686078127321e-05
1.1416666666666666,0.8984376203594562,0.3260045434534058,0.04999617839820726,0.9999999985726369,1.4525172942009926e-06,-3.8712158568059665e-06,5.3269415110195656e-05
1.1458333333333333,0.8984376428033648,0.32600454933987777,0.0499962052134241,0.9999999985585895,1.392950806775688e-06,-3.64527654321852e-06,5.3549912439156015e-05
1.15,0.8984376664631331,0.326004555929383,0.04999622829403552,0.9999999985445686,1.3264400736347518e-06,-3.407418671801824e-06,5.382836774289471e-05
1.1541666666666666,0.8984376910219875,0.32600456310120407,0.04999624815981962,0.9999999985305538,1.2541905430823283e-06,-3.160800164068293e-06,5.410479588713519e-05
1.1583333333333332,0.8984377161835022,0.32600457074025624,0.04999626525829846,0.9999999985165283,1.1773505632542186e-06,-2.908374132087723e-06,5.437921162938142e-05
1.1625,0.8984377416723981,0.3260045787376041,0.04999627997476108,0.9999999985024792,1.0970063711391694e-06,-2.6528811673065e-06,5.465162961970847e-05
1.1666666666666667,0.8984377672350821,0.3260045869908755,0.04999629264090168,0.9999999984883967,1.014178075694433e-06,-2.396844188530076e-06,5.492206440154655e-05
1.1708333333333334,0.8984377926399466,0.3260045954045796,0.049996303542262685,0.9999999984742752,9.298165816695581e-07,-2.1425656659602392e-06,5.5190530412458765e-05
1.175,0.898437817677447,0.3260046038903349,0.049996312924647325,0.9999999984601114,8.448013972371535e-07,-1.8921270336075843e-06,5.545704198491276e-05
1.1791666666666667,0.8984378421599779,0.32600461236701367,0.049996320999643386,0.9999999984459054,7.599392658295141e-07,-1.6473900998904784e-06,5.572161334704637e-05
1.1833333333333333,0.8984378659215666,0.3260046207608093,0.04999632794938088,0.9999999984316591,6.759635606445506e-07,-1.4100002656195545e-06,5.598425862342747e-05
1.1875,0.8984378888174034,0.32600462900523297,0.04999633393062942,0.9999999984173766,5.93534379065e-07,-1.1813913596912093e-06,5.624499183580813e-05
1.1916666666666667,0.8984379107232274,0.3260046370410458,0.04999633907832662,0.9999999984030638,5.132392736765037e-07,-9.627919055039565e-07,5.650382690387313e-05
1.1958333333333333,0.8984379315345861,0.3260046448161336,0.0499963435086163,0.9999999983887271,4.355945566178572e-07,-7.552326352109166e-07,5.676077764598287e-05
1.2,0.8984379511659861,0.32600465228532943,0.04999634732146441,0.9999999983743743,3.610471145987378e-07,-5.59555074263122e-07,5.7015857779910885e-05
1.2041666666666666,0.8984379695499541,0.3260046594101912,0.04999635060291122,0.9999999983600132,2.899766730187211e-07,-3.7642102512722926e-07,5.7269080923575875e-05
1.2083333333333333,0.8984379866360214,0.32600466615873974,0.04999635342701032,0.9999999983456522,2.2269844916379297e-07,-2.0632278642167066e-07,5.752046059576837e-05
1.2125,0.8984380023896502,0.32600467250516346,0.0499963558574978,0.999999998331299,1.5946613639172973e-07,-4.959395185973843e-08,5.777001021687207e-05
1.2166666666666666,0.8984380167911159,0.3260046784294948,0.04999635794922919,0.9999999983169614,1.0047516348795711e-07,9.357935782315774e-08,5.801774310957991e-05
1.2208333333333332,0.8984380298343577,0.32600468391726456,0.04999635974941641,0.9999999983026464,4.586617593522939e-08,2.2314696748552552e-07,5.826367249960487e-05
1.225,0.8984380415258125,0.32600468895913814,0.049996361298692484,0.9999999982883607,-4.2713113585419325e-09,3.3918295259019065e-07,5.850781151638563e-05
1.2291666666666667,0.8984380518832423,0.3260046935505395,0.04999636263202808,0.9999999982741099,-4.989513733568124e-08,4.418738945211129e-07,5.875017319378704e-05
1.2333333333333334,0.8984380609345669,0.3260046976912666,0.049996363779520374,0.9999999982598994,-9.100663838207205e-08,5.31507194030527e-07,5.899077047079548e-05
1.2375,0.8984380687167111,0.32600470138510274,0.04999636476707206,0.9999999982457333,-1.2764675329976362e-07,6.084595405026228e-07,5.922961619220913e-05
1.2416666666666667,0.8984380752744758,0.3260047046394273,0.04999636561697582,0.9999999982316152,-1.5989212739418515e-07,6.731856246270642e-07,5.94667231093233e-05
1.2458333333333333,0.8984380806594406,0.32600470746482996,0.04999636634841732,0.9999999982175481,-1.8785125004942656e-07,7.262071721141427e-07,5.970210388061062e-05
1.25,0.8984380849289045,0.3260047098747307,0.049996366977908234,0.9999999982035345,-2.1166065680315339e-07,7.681023663253545e-07,5.993577107239643e-05
1.2541666666666667,0.8984380881448708,0.3260047118850091,0.04999636751965882,0.9999999981895754,-2.3148122359484034e-07,7.994957182114271e-07,6.0167737159529126e-05
1.2583333333333333,0.8984380903730812,0.326004713513645,0.04999636798589871,0.9999999981756724,-2.474945775805057e-07,8.210484327986609e-07,6.039801452604575e-05
1.2625,0.8984380916821038,0.3260047147803726,0.0499963683871529,0.9999999981618257,-2.5989964570225313e-07,8.334493126977084e-07,6.0626615465832635e-05
1.2666666666666666,0.8984380921424765,0.32600471570635015,0.049996368732479375,0.9999999981480359,-2.689093590975286e-07,8.374062307678014e-07,6.0853552183281347e-05
1.2708333333333333,0.8984380918259108,0.3260047163138467,0.04999636902967354,0.9999999981343026,-2.7474752844609697e-07,8.336381961909551e-07,6.107883679393976e-05
1.275,0.8984380908045554,0.3260047166259468,0.04999636928544422,0.9999999981206258,-2.776459025001149e-07,8.228680308210108e-07,6.130248132515855e-05
1.2791666666666666,0.8984380891503221,0.32600471666627445,0.049996369505565116,0.9999999981070049,-2.7784141933730384e-07,8.058156657957386e-07,6.152449771673286e-05
1.2833333333333332,0.898438086934274,0.326004716458737,0.04999636969500514,0.9999999980934392,-2.7557365732874725e-07,7.831920620459499e-07,6.174489782153939e-05
1.2875,0.8984380842260754,0.32600471602728953,0.0499963698580406,0.9999999980799281,-2.710824904309722e-07,7.556937525216143e-07,6.19636934061688e-05
1.2916666666666667,0.8984380810935041,0.32600471539571946,0.049996369998351754,0.9999999980664711,-2.646059502008962e-07,7.239979986755593e-07,6.218089615155371e-05
1.2958333333333334,0.8984380776020223,0.32600471458745234,0.04999637011910587,0.9999999980530675,-2.563782948993582e-07,6.887585490034826e-07,6.239651765359186e-05
1.3,0.8984380738144079,0.32600471362537786,0.049996370223028753,0.9999999980397166,-2.466282841925332e-07,6.506019832285689e-07,6.2610569423765e-05
1.3041666666666667,0.8984380697904407,0.3260047125316962,0.049996370312466294,0.9999999980264179,-2.3557765628436256e-07,6.101246220293203e-07,6.28230628897532e-05
1.3083333333333333,0.8984380655866444,0.3260047113277842,0.049996370389437404,0.9999999980131711,-2.2343980281331947e-07,5.678899790249208e-07,6.303400939604467e-05
1.3125,0.8984380612560796,0.3260047100340805,0.049996370455679603,0.9999999979999756,-2.104186355229573e-07,5.244267290380901e-07,6.324342020454128e-05
1.3166666666666667,0.8984380568481857,0.32600470866998965,0.04999637051268825,0.9999999979868316,-1.9670763756206512e-07,4.80227164428651e-07,6.34513064951595e-05
1.3208333333333333,0.898438052408669,0.3260047072538035,0.04999637056175029,0.9999999979737386,-1.8248909128292475e-07,4.35746109515118e-07,6.365767936642723e-05
1.325,0.8984380479794339,0.3260047058026393,0.0499963706039733,0.9999999979606969,-1.6793347357794622e-07,3.914002617434505e-07,6.386254983607602e-05
1.3291666666666666,0.8984380435985532,0.3260047043323943,0.0499963706403105,0.9999999979477066,-1.5319900912126373e-07,3.475679273049131e-07,6.406592884162925e-05
1.3333333333333333,0.8984380393002749,0.3260047028577144,0.04999637067158225,0.9999999979347676,-1.3843137135032677e-07,3.045891183155946e-07,6.426782724098589e-05
1.3375,0.8984380351150624,0.32600470139197696,0.04999637069849461,0.9999999979218801,-1.2376352063017118e-07,2.627659784230316e-07,6.446825581300005e-05
1.3416666666666666,0.8984380310696641,0.3260046999472865,0.049996370721655206,0.9999999979090446,-1.0931566877830935e-07,2.2236350377300284e-07,6.466722525805634e-05
1.3458333333333332,0.8984380271872098,0.3260046985344815,0.049996370741587005,0.9999999978962614,-9.519535898147408e-08,1.8361052662162611e-07,6.48647461986411e-05
1.35,0.8984380234873297,0.3260046971631523,0.04999637075874008,0.9999999978835307,-8.149765009862679e-08,1.467009294849444e-07,6.506082917990932e-05
1.3541666666666667,0.8984380199862945,0.3260046958416678,0.04999637077350178,0.9999999978708528,-6.83053944093148e-08,1.117950585578157e-07,6.525548467024765e-05
1.3583333333333334,0.8984380166971717,0.32600469457721115,0.049996370786205474,0.9999999978582281,-5.568959801976842e-08,7.902130616896767e-08,6.544872306183312e-05
1.3625,0.8984380136299969,0.32600469337582205,0.049996370797138055,0.9999999978456571,-4.3709853374795405e-08,4.8477833251061686e-08,6.5640554671188e-05
1.3666666666666667,0.8984380107919558,0.326004692242446,0.04999637080654644,0.9999999978331401,-3.24148336302791e-08,2.023440416307325e-08,6.583098973973044e-05
1.3708333333333333,0.8984380081875757,0.32600469118098807,0.04999637081464313,0.9999999978206775,-2.1842839012502138e-08,-5.665692317218294e-09,6.602003843432123e-05
1.375,0.8984380058189225,0.32600469019437184,0.049996370821611,0.9999999978082695,-1.2022385713393398e-08,-2.9203660434328977e-08,6.620771084780648e-05
1.3791666666666667,0.898438003685803,0.32600468928460086,0.04999637082760743,0.9999999977959164,-2.9728283399276325e-09,-5.038317627840363e-08,6.639401699955651e-05
1.3833333333333333,0.8984380017859673,0.3260046884528235,0.04999637083276788,0.9999999977836186,5.294992557025508e-09,-6.922834923113614e-08,6.657896683600061e-05
1.3875,0.8984380001153133,0.32600468769939894,0.0499963708372089,0.9999999977713764,1.2778085813744193e-08,-8.578168553079299e-08,6.676257023115813e-05
1.3916666666666666,0.8984379986680872,0.3260046870239646,0.0499963708410308,0.9999999977591897,1.948063522539649e-08,-1.0010207169431204e-07,6.69448369871655e-05
1.3958333333333333,0.8984379974370822,0.3260046864255038,0.04999637084431991,0.9999999977470589,2.5413322167268067e-08,-1.1226279377471856e-07,6.712577683479962e-05
1.4,0.8984379964138316,0.3260046859024128,0.04999637084715052,0.9999999977349842,3.059265149126838e-08,-1.2234960669254082e-07,6.73053994339972e-05
1.4041666666666666,0.8984379955887956,0.32600468545256783,0.049996370849586566,0.9999999977229656,3.50402863397565e-08,-1.3045886616539902e-07,6.748371437437059e-05
1.4083333333333332,0.8984379949515411,0.32600468507338975,0.04999637085168305,0.9999999977110032,3.878239693634658e-08,-1.3669573409221397e-07,6.766073117571965e-05
1.4125,0.8984379944909135,0.3260046847619077,0.04999637085348732,0.9999999976990971,4.184902783784361e-08,-1.4117246663284924e-07,6.783645928853997e-05
1.4166666666666667,0.8984379941951993,0.32600468451482006,0.04999637085504011,0.9999999976872473,4.4273487569859245e-08,-1.4400679266936844e-07,6.801090809452742e-05
1.4208333333333334,0.8984379940522789,0.3260046843285532,0.04999637085637649,0.999999997675454,4.6091764020164325e-08,-1.4532038885574718e-07,6.818408690707898e-05
1.425,0.8984379940497694,0.32600468419931694,0.04999637085752662,0.999999997663717,4.734196843746543e-08,-1.4523745605650076e-07,6.835600497178993e-05
1.4291666666666667,0.8984379941751578,0.3260046841231576,0.04999637085851646,0.9999999976520366,4.806381037508191e-08,-1.4388340065397208e-07,6.852667146694745e-05
1.4333333333333333,0.8984379944159219,0.32600468409600714,0.04999637085936835,0.9999999976404126,4.829810544008334e-08,-1.4138362297123714e-07,6.869609550402059e-05
1.4375,0.898437994759642,0.3260046841137293,0.04999637086010153,0.9999999976288448,4.808631725157934e-08,-1.3786241391283694e-07,6.886428612814675e-05
1.4416666666666667,0.898437995194101,0.3260046841721621,0.04999637086073253,0.9999999976173334,4.7470134586501254e-08,-1.3344195987493365e-07,6.903125231861449e-05
1.4458333333333333,0.8984379957073734,0.32600468426715673,0.0499963708612756,0.9999999976058783,4.649108429412759e-08,-1.28241455019344e-07,6.919700298934297e-05
1.45,0.8984379962879047,0.3260046843946129,0.04999637086174298,0.9999999975944797,4.5190180193191825e-08,-1.2237631914046435e-07,6.936154698935778e-05
1.4541666666666666,0.8984379969245799,0.32600468455051057,0.04999637086214522,0.9999999975831373,4.3607607830263825e-08,-1.1595751858369089e-07,6.952489310326339e-05
1.4583333333333333,0.8984379976067821,0.3260046847309383,0.049996370862491396,0.999999997571851,4.1782444672679115e-08,-1.0909098699314378e-07,6.96870500517121e-05
1.4625,0.8984379983244414,0.32600468493211787,0.04999637086278932,0.9999999975606209,3.9752415035673276e-08,-1.0187714207564525e-07,6.984802649186965e-05
1.4666666666666666,0.8984379990680746,0.3260046851504257,0.04999637086304571,0.9999999975494469,3.755367880056243e-08,-9.441049406284519e-08,7.000783101787738e-05
1.4708333333333332,0.8984379998288169,0.32600468538241084,0.04999637086326635,0.9999999975383289,3.522065276685593e-08,-8.677934113174869e-08,7.0166472161311e-05
1.475,0.8984380005984438,0.32600468562481016,0.049996370863456235,0.999999997527267,3.278586329721864e-08,-7.906554670168104e-08,7.032395839163614e-05
1.4791666666666667,0.8984380013693872,0.3260046858745601,0.04999637086361963,0.999999997516261,3.027982875932637e-08,-7.134439325831578e-08,7.048029811666043e-05
1.4833333333333334,0.898438002134743,0.3260046861288059,0.04999637086376024,0.9999999975053109,2.7730970139201324e-08,-6.368450715987989e-08,7.063549968298241e-05
1.4875,0.8984380028882725,0.3260046863849081,0.049996370863881236,0.9999999974944166,2.5165548097523066e-08,-5.614784875034584e-08,7.078957137643717e-05
1.4916666666666667,0.8984380036243982,0.32600468664044646,0.04999637086398535,0.9999999974835782,2.260762466261346e-08,-4.8789762036134775e-08,7.094252142253865e-05
1.4958333333333333,0.8984380043381937,0.3260046868932219,0.049996370864074935,0.9999999974727953,2.007904769795845e-08,-4.16590781715402e-08,7.109435798691875e-05
1.5,0.898438005025369,0.3260046871412558,0.04999637086415202,0.9999999974620681,1.7599456247310245e-08,-3.4798267038218736e-08,7.124508917576334e-05
1.5041666666666667,0.8984380056822514,0.32600468738278815,0.04999637086421834,0.9999999974513964,1.5186304846842737e-08,-2.824363129060056e-08,7.139472303624501e-05
1.5083333333333333,0.8984380063057629,0.3260046876162731,0.049996370864275406,0.9999999974407803,1.2854904897049425e-08,-2.202553736792584e-08,7.154326755695266e-05
1.5125,0.8984380068933938,0.3260046878403738,0.0499963708643245,0.9999999974302195,1.061848120704712e-08,-1.6168678138892205e-08,7.169073066831799e-05
1.5166666666666666,0.8984380074431746,0.3260046880539552,0.049996370864366736,0.999999997419714,8.488241858977724e-09,-1.0692362042977726e-08,7.183712024303891e-05
1.5208333333333333,0.8984380079536446,0.3260046882560763,0.049996370864403075,0.9999999974092638,6.473459588498952e-09,-5.610823817808672e-09,7.198244409649985e-05
1.525,0.8984380084238196,0.32600468844598096,0.04999637086443434,0.9999999973988688,4.581562936401044e-09,-9.335521497330351e-10,7.212670998718896e-05
1.5291666666666666,0.898438008853158,0.32600468862308807,0.04999637086446124,0.999999997388529,2.8182354975290504e-09,3.3343701474565954e-09,7.226992561711234e-05
1.5333333333333332,0.8984380092415262,0.3260046887869811,0.04999637086448438,0.9999999973782441,1.1875216694052777e-09,7.191917538218049e-09,7.241209863220521e-05
1.5375,0.8984380095891629,0.3260046889373969,0.04999637086450429,0.999999997368014,-3.080626100265032e-10,1.064176857627364e-08,7.255323662274017e-05
1.5416666666666667,0.8984380098966442,0.3260046890742147,0.049996370864521425,0.9999999973578388,-1.6674155556570734e-09,1.368995163920938e-08,7.269334712373234e-05
1.5458333333333334,0.8984380101648484,0.32600468919744396,0.04999637086453616,0.9999999973477183,-2.8907329846442887e-09,1.634549280250787e-08,7.283243761534168e-05
1.55,0.8984380103949208,0.32600468930721305,0.04999637086454885,0.9999999973376522,-3.979390748545108e-09,1.862006876071051e-08,7.297051552327236e-05
1.5541666666666667,0.8984380105882404,0.3260046894037573,0.04999637086455976,0.9999999973276406,-4.935827273092869e-09,2.052766740101099e-08,7.310758821916914e-05
1.5583333333333333,0.8984380107463865,0.3260046894874075,0.04999637086456916,0.9999999973176832,-5.763427230714969e-09,2.208425833418337e-08,7.324366302101097e-05
1.5625,0.8984380108711072,0.3260046895585784,0.04999637086457724,0.99999999730778,-6.466407268749745e-09,2.3307475393798505e-08,7.337874719350167e-05
1.5666666666666667,0.8984380109642885,0.32600468961775764,0.0499963708645842,0.9999999972979309,-7.0497046152117195e-09,2.4216312830439804e-08,7.351284794845774e-05
1.5708333333333333,0.8984380110279261,0.32600468966549473,0.04999637086459019,0.9999999972881356,-7.518869286108406e-09,2.4830836652882107e-08,7.364597244519344e-05
1.575,0.8984380110640972,0.326004689702391,0.049996370864595345,0.9999999972783942,-7.879960521830295e-09,2.5171912304634983e-08,7.377812779090294e-05
1.5791666666666666,0.8984380110749354,0.3260046897290894,0.049996370864599786,0.9999999972687064,-8.139447986597125e-09,2.5260949615048034e-08,7.390932104103984e-05
1.5833333333333333,0.8984380110626069,0.3260046897462654,0.04999637086460361,0.9999999972590721,-8.304118175170447e-09,2.5119665727951313e-08,7.403955919969375e-05
1.5875,0.8984380110292886,0.3260046897546179,0.0499963708646069,0.9999999972494912,-8.380986386385508e-09,2.476986648960055e-08,7.416884921996429e-05
1.5916666666666666,0.8984380109771476,0.326004689754861,0.04999637086460973,0.9999999972399635,-8.377214540970396e-09,2.4233246572579898e-08,7.429719800433225e-05
1.5958333333333332,0.8984380109083233,0.3260046897477167,0.049996370864612165,0.9999999972304888,-8.300035045637051e-09,2.3531208422948198e-08,7.442461240502814e-05
1.6,0.898438010824911,0.3260046897339072,0.04999637086461426,0.9999999972210671,-8.156680833939686e-09,2.2684699942704076e-08,7.455109922439798e-05
1.6041666666666667,0.8984380107289475,0.3260046897141493,0.049996370864616065,0.9999999972116982,-7.954321647869253e-09,2.1714070665196948e-08,7.46766652152665e-05
1.6083333333333334,0.8984380106223978,0.32600468968914786,0.04999637086461762,0.9999999972023819,-7.700006564247148e-09,2.0638946038018356e-08,7.48013170812976e-05
1.6125,0.8984380105071451,0.3260046896595911,0.04999637086461896,0.9999999971931179,-7.400612714391661e-09,1.9478119303178628e-08,7.49250614773523e-05
1.6166666666666667,0.898438010384981,0.3260046896261459,0.04999637086462011,0.9999999971839063,-7.062800095614192e-09,1.824946035610448e-08,7.504790500984395e-05
1.6208333333333333,0.8984380102575977,0.32600468958945383,0.0499963708646211,0.9999999971747469,-6.6929723282761595e-09,1.6969840869349126e-08,7.516985423709106e-05
1.625,0.8984380101265828,0.3260046895501277,0.049996370864621956,0.9999999971656394,-6.297243173081308e-09,1.565507488842873e-08,7.529091566966728e-05
1.6291666666666667,0.8984380099934136,0.32600468950874884,0.04999637086462269,0.9999999971565837,-5.881408589255683e-09,1.4319874041051033e-08,7.54110957707491e-05
1.6333333333333333,0.8984380098594549,0.32600468946586486,0.04999637086462332,0.9999999971475797,-5.450924084865389e-09,1.297781644990731e-08,7.553040095646084e-05
1.6375,0.8984380097259563,0.32600468942198757,0.049996370864623864,0.9999999971386271,-5.010887086179422e-09,1.1641328398992369e-08,7.56488375962172e-05
1.6416666666666666,0.898438009594052,0.3260046893775919,0.04999637086462433,0.9999999971297259,-4.566024033360079e-09,1.0321677776310377e-08,7.576641201306335e-05
1.6458333333333333,0.8984380094647607,0.326004689333115,0.04999637086462473,0.9999999971208757,-4.120681893524071e-09,9.028978299403003e-09,7.588313048401243e-05
1.65,0.8984380093389874,0.32600468928895554,0.04999637086462508,0.9999999971120765,-3.6788237723734305e-09,7.772203523832023e-09,7.599899924038075e-05
1.6541666666666666,0.8984380092175251,0.326004689245474,0.04999637086462538,0.9999999971033281,-3.2440282967408913e-09,6.55920963790687e-09,7.611402446812036e-05
1.6583333333333332,0.8984380091010583,0.3260046892029926,0.04999637086462563,0.9999999970946303,-2.819492436470251e-09,5.396766058435349e-09,7.62282123081494e-05
1.6624999999999999,0.8984380089901662,0.326004689161796,0.04999637086462585,0.9999999970859829,-2.4080374343755354e-09,4.290592861956291e-09,7.634156885667992e-05
1.6666666666666667,0.8984380088853273,0.32600468912213215,0.049996370864626036,0.9999999970773857,-2.0121175143006797e-09,3.2454041117547763e-09,7.645410016554331e-05
1.6708333333333334,0.8984380087869241,0.32600468908421343,0.049996370864626195,0.9999999970688387,-1.6338310424873065e-09,2.264956172360624e-09,7.656581224251342e-05
1.675,0.8984380086952484,0.3260046890482178,0.049996370864626334,0.9999999970603415,-1.2749338251052946e-09,1.3521001417708435e-09,7.667671105162731e-05
1.6791666666666667,0.8984380086105064,0.3260046890142904,0.04999637086462645,0.9999999970518939,-9.368542342494753e-10,5.088375718284084e-10,7.678680251350359e-05
1.6833333333333333,0.8984380085328252,0.32600468898254537,0.049996370864626556,0.9999999970434958,-6.20709866108056e-10,-2.6362130768642495e-10,7.689609250565863e-05
1.6875,0.8984380084622582,0.3260046889530672,0.04999637086462664,0.9999999970351472,-3.2732544742540287e-10,-9.647975964329907e-10,7.700458686282023e-05
1.6916666666666667,0.8984380083987916,0.3260046889259131,0.049996370864626716,0.9999999970268477,-5.7251721548548915e-11,-1.5948826497598639e-09,7.711229137723918e-05
1.6958333333333333,0.8984380083423501,0.32600468890111456,0.04999637086462678,0.9999999970185972,1.8921493961012764e-10,-2.1546765561274334e-09,7.721921179899847e-05
1.7,0.8984380082928034,0.3260046888786796,0.049996370864626834,0.9999999970103953,4.1201243544081933e-10,-2.6455267487977425e-09,7.732535383632029e-05
1.7041666666666666,0.8984380082499721,0.32600468885859474,0.04999637086462688,0.9999999970022421,6.112925684669233e-10,-3.0692672797533025e-09,7.743072315587077e-05
1.7083333333333333,0.8984380082136338,0.32600468884082695,0.049996370864626924,0.9999999969941372,7.874006116086015e-10,-3.428159231321937e-09,7.753532538306252e-05
1.7125,0.8984380081835287,0.3260046888253258,0.04999637086462696,0.9999999969860804,9.408549964923394e-10,-3.7248326881914035e-09,7.763916610235493e-05
1.7166666666666666,0.8984380081593653,0.3260046888120254,0.049996370864626986,0.9999999969780717,1.072327290996779e-09,-3.962230641707971e-09,7.774225085755234e-05
1.7208333333333332,0.8984380081408259,0.3260046888008463,0.049996370864627014,0.9999999969701108,1.1826226160901318e-09,-4.1435551478632165e-09,7.784458515210001e-05
1.7249999999999999,0.8984380081275715,0.32600468879169764,0.049996370864627035,0.9999999969621974,1.2726606353258515e-09,-4.272216011195171e-09,7.794617444937792e-05
1.7291666666666667,0.898438008119247,0.3260046887844786,0.049996370864627056,0.9999999969543315,1.3434572331225587e-09,-4.351782221380356e-09,7.804702417299243e-05
1.7333333333333334,0.8984380081154857,0.32600468877908045,0.04999637086462707,0.9999999969465128,1.3961069818629272e-09,-4.385936324014875e-09,7.814713970706586e-05
1.7375,0.8984380081159132,0.3260046887753882,0.049996370864627084,0.9999999969387411,1.4317664814282247e-09,-4.37843186543069e-09,7.824652639652395e-05
1.7416666666666667,0.8984380081201518,0.32600468877328204,0.0499963708646271,0.9999999969310162,1.4516386399711358e-09,-4.333054011467543e-09,7.834518954738119e-05
1.7458333333333333,0.898438008127824,0.32600468877263894,0.04999637086462711,0.9999999969233379,1.4569579507178568e-09,-4.253583403679568e-09,7.844313442702409e-05
1.75,0.8984380081385557,0.3260046887733339,0.04999637086462712,0.999999996915706,1.4489768049403018e-09,-4.14376328226752e-09,7.854036626449237e-05
1.7541666666666667,0.8984380081519792,0.32600468877524136,0.049996370864627125,0.9999999969081202,1.428952869280051e-09,-4.007269873584138e-09,7.863689025075823e-05
1.7583333333333333,0.8984380081677361,0.3260046887782363,0.04999637086462713,0.9999999969005806,1.398137543718091e-09,-3.847686010778292e-09,7.873271153900334e-05
1.7625,0.8984380081854794,0.32600468878219524,0.04999637086462714,0.9999999968930867,1.3577655047825932e-09,-3.6684779317546935e-09,7.882783524489406e-05
1.7666666666666666,0.8984380082048754,0.3260046887869973,0.049996370864627146,0.9999999968856385,1.3090453298374127e-09,-3.4729751751477364e-09,7.89222664468545e-05
1.7708333333333333,0.898438008225606,0.3260046887925249,0.04999637086462715,0.9999999968782356,1.2531511881887986e-09,-3.26435347434268e-09,7.901601018633768e-05
1.775,0.8984380082473695,0.3260046887986647,0.04999637086462716,0.9999999968708779,1.1912155763694854e-09,-3.045620532493947e-09,7.910907146809467e-05
1.7791666666666666,0.8984380082698822,0.32600468880530786,0.04999637086462716,0.9999999968635653,1.1243230693442928e-09,-2.81960454680934e-09,7.920145526044175e-05
1.7833333333333332,0.8984380082928789,0.32600468881235106,0.04999637086462716,0.9999999968562975,1.0535050512725641e-09,-2.588945337486386e-09,7.92931664955257e-05
1.7874999999999999,0.898438008316114,0.3260046888196966,0.04999637086462716,0.9999999968490743,9.79735384833464e-10,-2.3560879268190054e-09,7.93842100695871e-05
1.7916666666666667,0.8984380083393616,0.3260046888272527,0.04999637086462716,0.9999999968418953,9.039269736260665e-10,-2.1232784062521496e-09,7.947459084322172e-05
1.7958333333333334,0.898438008362416,0.32600468883493416,0.04999637086462716,0.9999999968347607,8.269291681111172e-10,-1.8925619239582087e-09,7.956431364164003e-05
1.8,0.8984380083850916,0.32600468884266215,0.04999637086462716,0.9999999968276699,7.495259626103423e-10,-1.6657826206488203e-09,7.965338325492478e-05
1.8041666666666667,0.8984380084072224,0.3260046888503645,0.04999637086462717,0.999999996820623,6.724349284851044e-10,-1.4445853408781378e-09,7.974180443828674e-05
1.8083333333333333,0.8984380084286624,0.3260046888579756,0.04999637086462717,0.9999999968136196,5.963068272833076e-10,-1.2304189456421702e-09,7.982958191231862e-05
1.8125,0.8984380084492845,0.3260046888654367,0.04999637086462717,0.9999999968066596,5.217258464932472e-10,-1.0245410547743605e-09,7.991672036324702e-05
1.8166666666666667,0.89843800846898,0.3260046888726955,0.04999637086462717,0.9999999967997427,4.492104006781377e-10,-8.280240492658099e-10,8.000322444318265e-05
1.8208333333333333,0.8984380084876585,0.32600468887970613,0.04999637086462717,0.9999999967928689,3.792144396702587e-10,-6.417621683363106e-10,8.00890987703687e-05
1.825,0.8984380085052462,0.32600468888642903,0.04999637086462717,0.9999999967860377,3.121292074572143e-10,-4.664795411981204e-10,8.017434792942736e-05
1.8291666666666666,0.8984380085216858,0.32600468889283074,0.04999637086462717,0.9999999967792491,2.4828539641074163e-10,-3.027389996475276e-10,8.025897647160464e-05
1.8333333333333333,0.8984380085369349,0.3260046888988835,0.04999637086462717,0.9999999967725028,1.8795564196872564e-10,-1.5095152294438507e-10,8.03429889150133e-05
1.8375,0.8984380085509657,0.3260046889045653,0.04999637086462717,0.9999999967657988,1.31357305700316e-10,-1.1386176857995422e-11,8.042638974487409e-05
1.8416666666666666,0.8984380085637633,0.3260046889098591,0.049996370864627174,0.9999999967591365,7.865549627405994e-11,1.158195852702299e-10,8.050918341375518e-05
1.8458333333333332,0.8984380085753253,0.3260046889147531,0.04999637086462718,0.999999996752516,2.9966281210236715e-11,2.3064938293386447e-10,8.05913743418099e-05
1.8499999999999999,0.8984380085856601,0.3260046889192398,0.04999637086462719,0.9999999967459371,-1.4639956818450178e-11,3.331972435888461e-10,8.06729669170127e-05
1.8541666666666667,0.8984380085947864,0.3260046889233161,0.04999637086462719,0.9999999967393993,-5.513506097791822e-11,4.2365691843263175e-10,8.075396549539342e-05
1.8583333333333334,0.8984380086027316,0.3260046889269827,0.04999637086462719,0.9999999967329027,-9.152957842393046e-11,5.023112736016661e-10,8.08343744012699e-05
1.8625,0.8984380086095314,0.326004688930244,0.04999637086462719,0.999999996726447,-1.2386921194072705e-10,5.69521844504104e-10,8.091419792747869e-05
1.8666666666666667,0.898438008615228,0.32600468893310736,0.04999637086462719,0.999999996720032,-1.5223127923338223e-10,6.257186297225615e-10,8.099344033560443e-05
1.8708333333333333,0.8984380086198699,0.3260046889355832,0.04999637086462719,0.9999999967136576,-1.7672121000857776e-10,6.713901938968699e-10,8.107210585620724e-05
1.875,0.8984380086235103,0.3260046889376843,0.04999637086462719,0.9999999967073234,-1.9746910794626308e-10,7.070741382545929e-10,8.11501986890486e-05
1.8791666666666667,0.8984380086262066,0.3260046889394256,0.04999637086462719,0.9999999967010293,-2.1462640268800103e-10,7.333479902689281e-10,8.122772300331561e-05
1.8833333333333333,0.8984380086280194,0.32600468894082385,0.04999637086462719,0.999999996694775,-2.2836261293182422e-10,7.508205551727578e-10,8.13046829378435e-05
1.8875,0.8984380086290115,0.32600468894189744,0.04999637086462719,0.9999999966885604,-2.3886223912574174e-10,7.601237644098591e-10,8.138108260133669e-05
1.8916666666666666,0.8984380086292475,0.3260046889426659,0.04999637086462719,0.9999999966823854,-2.4632180188696957e-10,7.619050480019746e-10,8.145692607258803e-05
1.8958333333333333,0.8984380086287928,0.3260046889431496,0.04999637086462719,0.9999999966762495,-2.5094703891930176e-10,7.568202517086485e-10,8.153221740069664e-05
1.9,0.8984380086277131,0.3260046889433698,0.04999637086462719,0.9999999966701527,-2.5295027103804524e-10,7.455271122305559e-10,8.160696060528406e-05
1.9041666666666666,0.8984380086260736,0.3260046889433481,0.04999637086462719,0.9999999966640948,-2.5254794550639136e-10,7.286792982550782e-10,8.168115967670883e-05
1.9083333333333332,0.8984380086239389,0.32600468894310625,0.04999637086462719,0.9999999966580756,-2.4995836206249273e-10,7.069210195784144e-10,8.175481857627957e-05
1.9124999999999999,0.8984380086213718,0.32600468894266604,0.04999637086462719,0.9999999966520948,-2.45399585979744e-10,6.808822004080753e-10,8.182794123646639e-05
1.9166666666666667,0.8984380086184336,0.32600468894204904,0.04999637086462719,0.9999999966461522,-2.390875494568417e-10,6.511742095767079e-10,8.19005315611109e-05
1.9208333333333334,0.8984380086151833,0.3260046889412765,0.04999637086462719,0.9999999966402477,-2.312343409848371e-10,6.183861352215063e-10,8.197259342563462e-05
1.925,0.8984380086116774,0.32600468894036905,0.04999637086462719,0.9999999966343811,-2.2204668159527997e-10,5.830815881067112e-10,8.204413067724584e-05
1.9291666666666667,0.8984380086079696,0.32600468893934675,0.04999637086462719,0.9999999966285521,-2.1172458426863515e-10,5.457960146169191e-10,8.211514713514505e-05
1.9333333333333333,0.8984380086041105,0.32600468893822887,0.04999637086462719,0.9999999966227606,-2.004601921763177e-10,5.070344977460613e-10,8.218564659072881e-05
1.9375,0.8984380086001476,0.32600468893703377,0.04999637086462719,0.9999999966170063,-1.884367897526396e-10,4.67270021504903e-10,8.22556328077922e-05
1.9416666666666667,0.898438008596125,0.3260046889357789,0.04999637086462719,0.999999996611289,-1.7582798023894983e-10,4.2694217275555004e-10,8.232510952272973e-05
1.9458333333333333,0.8984380085920834,0.3260046889344806,0.04999637086462719,0.9999999966056087,-1.6279702144147857e-10,3.8645625328949414e-10,8.239408044473486e-05
1.95,0.8984380085880603,0.32600468893315415,0.04999637086462719,0.999999996599965,-1.494963123436701e-10,3.4618277280586377e-10,8.246254925599793e-05
1.9541666666666666,0.8984380085840893,0.3260046889318138,0.04999637086462719,0.9999999965943577,-1.360670210737723e-10,3.0645729320905315e-10,8.253051961190283e-05
1.9583333333333333,0.8984380085802007,0.3260046889304725,0.04999637086462719,0.9999999965887866,-1.2263884474954672e-10,2.675805950141745e-10,8.259799514122215e-05
1.9625,0.8984380085764214,0.3260046889291423,0.04999637086462719,0.9999999965832516,-1.0932989192384912e-10,2.2981913424749096e-10,8.266497944631085e-05
1.9666666666666666,0.8984380085727749,0.3260046889278338,0.04999637086462719,0.9999999965777524,-9.624667728175461e-11,1.9340576137086858e-10,8.273147610329864e-05
1.9708333333333332,0.8984380085692815,0.3260046889265566,0.04999637086462719,0.9999999965722889,-8.348421922018773e-11,1.5854067181687e-10,8.279748866228087e-05
1.9749999999999999,0.8984380085659582,0.32600468892531914,0.04999637086462719,0.9999999965668609,-7.1126229655639e-11,1.2539255884827923e-10,8.286302064750811e-05
1.9791666666666667,0.8984380085628192,0.3260046889241288,0.04999637086462719,0.9999999965614681,-5.924538662778172e-11,9.409994093234788e-11,8.292807555757421e-05
1.9833333333333334,0.8984380085598755,0.32600468892299184,0.04999637086462719,0.9999999965561104,-4.7903679355917925e-11,6.477263632080597e-11,8.299265686560315e-05
1.9875,0.8984380085571357,0.3260046889219135,0.04999637086462719,0.9999999965507875,-3.7152816938012675e-11,3.7493358339384746e-11,8.305676801943444e-05
1.9916666666666667,0.8984380085546058,0.326004688920898,0.04999637086462719,0.9999999965454994,-2.7034690960137956e-11,1.2319407311423386e-11,8.312041244180722e-05
1.9958333333333333,0.8984380085522891,0.3260046889199487,0.04999637086462719,0.9999999965402457,-1.758188310338471e-11,-1.0715565270125332e-11,8.318359353054294e-05
2.0,0.8984380085501871,0.3260046889190681,0.04999637086462719,0.9999999965350264,-8.81820947497845e-12,-3.15997415781991e-11,8.324631465872682e-05
2.0041666666666664,0.898438008548299,0.32600468891825773,0.04999637086462719,0.9999999965298412,-7.592935369133104e-13,-5.0341292337880365e-11,8.330857917488787e-05
2.0083333333333333,0.8984380085466226,0.3260046889175185,0.04999637086462719,0.9999999965246898,6.58684008486094e-12,-6.696652029143881e-11,8.33703904031777e-05
2.0125,0.8984380085451535,0.3260046889168506,0.04999637086462719,0.9999999965195723,1.3219157664496e-11,-8.151801005268154e-11,8.3431751643548e-05
2.0166666666666666,0.8984380085438863,0.32600468891625345,0.04999637086462719,0.9999999965144882,1.914300153952012e-11,-9.40527995594204e-11,8.349266617192667e-05
2.0208333333333335,0.8984380085428141,0.32600468891572604,0.04999637086462719,0.9999999965094376,2.436947367835519e-11,-1.0464058764310909e-10,8.355313724039276e-05
2.025,0.8984380085419288,0.3260046889152668,0.04999637086462719,0.9999999965044201,2.8914824006680856e-11,-1.1336199024062952e-10,8.361316807735004e-05
2.029166666666667,0.8984380085412216,0.32600468891487366,0.04999637086462719,0.9999999964994355,3.2799847535550715e-11,-1.2030685601408339e-10,8.367276188769941e-05
2.033333333333333,0.8984380085406828,0.3260046889145442,0.04999637086462719,0.9999999964944837,3.6049295675723365e-11,-1.2557265101844884e-10,8.373192185300997e-05
2.0375,0.8984380085403021,0.32600468891427564,0.04999637086462719,0.9999999964895644,3.8691305126168206e-11,-1.2926292099861388e-10,8.37906511316889e-05
2.0416666666666665,0.8984380085400688,0.3260046889140649,0.04999637086462719,0.9999999964846776,4.0756847840918996e-11,-1.3148583686846207e-10,8.384895285915006e-05
2.0458333333333334,0.8984380085399718,0.3260046889139087,0.04999637086462719,0.999999996479822,4.2279205423235214e-11,-1.3235282945331386e-10,8.390683014798127e-05
2.05,0.8984380085399997,0.3260046889138035,0.04999637086462719,0.9999999964749994,4.329346988921073e-11,-1.3197731787653935e-10,8.396428608811091e-05
2.0541666666666667,0.8984380085401411,0.3260046889137457,0.04999637086462719,0.9999999964702085,4.383607305468451e-11,-1.304735334149298e-10,8.402132374697227e-05
2.058333333333333,0.8984380085403847,0.3260046889137315,0.04999637086462718,0.9999999964654495,4.3944346278000773e-11,-1.2795544146383924e-10,8.407794616966771e-05
2.0625,0.8984380085407192,0.3260046889137573,0.049996370864627174,0.9999999964607219,4.3656111716154316e-11,-1.2453576195672334e-10,8.413415637913117e-05
2.0666666666666664,0.8984380085411335,0.3260046889138191,0.04999637086462717,0.9999999964560256,4.300930533374874e-11,-1.2032508834926897e-10,8.418995737628948e-05
2.0708333333333333,0.8984380085416169,0.3260046889139133,0.04999637086462716,0.9999999964513603,4.204163260880054e-11,-1.1543110396927059e-10,8.424535214022267e-05
2.075,0.8984380085421589,0.3260046889140361,0.04999637086462715,0.999999996446726,4.0790257613774446e-11,-1.0995789373145627e-10,8.43003436283229e-05
2.0791666666666666,0.8984380085427496,0.3260046889141839,0.049996370864627146,0.9999999964421225,3.929152388077594e-11,-1.0400534915181877e-10,8.435493477645248e-05
2.0833333333333335,0.8984380085433794,0.32600468891435314,0.049996370864627146,0.9999999964375496,3.7580707932760145e-11,-9.766866358390573e-11,8.440912849910046e-05
2.0875,0.8984380085440392,0.32600468891454043,0.049996370864627146,0.999999996433007,3.569180385939509e-11,-9.103791345975462e-11,8.446292768953838e-05
2.091666666666667,0.8984380085447207,0.32600468891474255,0.049996370864627146,0.9999999964284946,3.36573388067473e-11,-8.41977221404847e-11,8.451633521997461e-05
2.095833333333333,0.8984380085454157,0.3260046889149563,0.049996370864627146,0.9999999964240122,3.1508217234111023e-11,-7.722700181397504e-11,8.456935394170777e-05
2.1,0.898438008546117,0.32600468891517886,0.049996370864627146,0.9999999964195597,2.927359386206283e-11,-7.019876889509517e-11,8.462198668527892e-05
2.1041666666666665,0.8984380085468179,0.3260046889154074,0.049996370864627146,0.9999999964151369,2.6980773202702988e-11,-6.318002741200737e-11,8.467423626062269e-05
2.1083333333333334,0.8984380085475122,0.32600468891563944,0.049996370864627146,0.9999999964107437,2.465513458458811e-11,-5.6231715993664964e-11,8.472610545721725e-05
2.1125,0.8984380085481944,0.3260046889158726,0.049996370864627146,0.9999999964063796,2.2320080416175806e-11,-4.9408713022324985e-11,8.47775970442333e-05
2.1166666666666667,0.8984380085488597,0.32600468891610473,0.049996370864627146,0.9999999964020447,1.9997006678992594e-11,-4.2759894357867627e-11,8.482871377068189e-05
2.120833333333333,0.8984380085495036,0.3260046889163339,0.049996370864627146,0.9999999963977388,1.770529380882697e-11,-3.632823914059467e-11,8.487945836556115e-05
2.125,0.8984380085501225,0.3260046889165583,0.049996370864627146,0.9999999963934618,1.5462315994596698e-11,-3.015097783422092e-11,8.492983353800201e-05
2.1291666666666664,0.898438008550713,0.3260046889167764,0.049996370864627146,0.9999999963892134,1.3283467311202004e-11,-2.4259777627969694e-11,8.497984197741284e-05
2.1333333333333333,0.8984380085512724,0.3260046889169869,0.049996370864627146,0.9999999963849935,1.1182202898947979e-11,-1.868096042610745e-11,8.502948635362303e-05
2.1375,0.8984380085517988,0.3260046889171886,0.049996370864627146,0.9999999963808017,9.170093789020827e-12,-1.3435748344324265e-11,8.507876931702549e-05
2.1416666666666666,0.8984380085522903,0.32600468891738044,0.049996370864627146,0.9999999963766381,7.2568930809030185e-12,-8.54053212781303e-12,8.512769349871821e-05
2.1458333333333335,0.8984380085527458,0.3260046889175617,0.049996370864627146,0.9999999963725024,5.450612511788891e-12,-4.007158181796048e-12,8.517626151064467e-05
2.15,0.8984380085531645,0.32600468891773166,0.049996370864627146,0.9999999963683945,3.757607418206112e-12,1.5676994424864975e-13,8.522447594573333e-05
2.154166666666667,0.8984380085535458,0.32600468891788986,0.049996370864627146,0.9999999963643142,2.1826685860368233e-12,3.9475797407102e-12,8.527233937803602e-05
2.158333333333333,0.89843800855389,0.32600468891803597,0.049996370864627146,0.9999999963602614,7.291197928298136e-13,7.365211173396585e-12,8.531985436286538e-05
2.1625,0.8984380085541972,0.3260046889181698,0.049996370864627146,0.9999999963562358,-6.0108062632657e-13,1.0412894599799808e-11,8.536702343693131e-05
2.1666666666666665,0.898438008554468,0.3260046889182912,0.049996370864627146,0.9999999963522374,-1.8072349478373995e-12,1.3096828629293765e-11,8.541384911847633e-05
2.1708333333333334,0.8984380085547032,0.3260046889184003,0.049996370864627146,0.9999999963482658,-2.8897997947401523e-12,1.5425860685700678e-11,8.54603339074101e-05
2.175,0.8984380085549042,0.32600468891849715,0.049996370864627146,0.9999999963443209,-3.850278877889835e-12,1.7411172567371776e-11,8.550648028544285e-05
2.1791666666666667,0.8984380085550719,0.32600468891858203,0.049996370864627146,0.9999999963404028,-4.691116400290625e-12,1.9065973482483336e-11,8.555229071621786e-05
2.183333333333333,0.8984380085552081,0.3260046889186553,0.049996370864627146,0.9999999963365112,-5.415591573450177e-12,2.040520281942319e-11,8.559776764544301e-05
2.1875,0.8984380085553142,0.3260046889187173,0.049996370864627146,0.9999999963326458,-6.02771522609694e-12,2.144524430409663e-11,8.56429135010213e-05
2.1916666666666664,0.8984380085553921,0.32600468891876855,0.049996370864627146,0.9999999963288065,-6.532129077392586e-12,2.220365260119233e-11,8.568773069318058e-05
2.1958333333333333,0.8984380085554436,0.32600468891880946,0.049996370864627146,0.9999999963249933,-6.934008602462163e-12,2.269889445045064e-11,8.57322216146021e-05
2.2,0.8984380085554706,0.32600468891884066,0.049996370864627146,0.9999999963212057,-7.23896995188705e-12,2.2950104643908945e-11,8.577638864054833e-05
2.2041666666666666,0.8984380085554751,0.32600468891886275,0.049996370864627146,0.9999999963174439,-7.452980998687886e-12,2.2976857981646084e-11,8.582023412898974e-05
2.2083333333333335,0.8984380085554589,0.3260046889188763,0.049996370864627146,0.9999999963137074,-7.582277482949553e-12,2.2798957539216553e-11,8.58637604207307e-05
2.2125,0.8984380085554241,0.326004688918882,0.049996370864627146,0.9999999963099964,-7.633284255850613e-12,2.2436240052997465e-11,8.590696983953442e-05
2.216666666666667,0.8984380085553727,0.3260046889188805,0.049996370864627146,0.9999999963063105,-7.612541615946049e-12,2.1908398206597474e-11,8.594986469224706e-05
2.220833333333333,0.8984380085553065,0.3260046889188724,0.049996370864627146,0.9999999963026497,-7.526637632060242e-12,2.1234820196889582e-11,8.599244726892085e-05
2.225,0.8984380085552276,0.3260046889188584,0.049996370864627146,0.9999999962990137,-7.382145837369234e-12,2.043444625049956e-11,8.603471984293634e-05
2.2291666666666665,0.8984380085551377,0.32600468891883916,0.049996370864627146,0.9999999962954024,-7.185568691038924e-12,1.9525641919803283e-11,8.607668467112381e-05
2.2333333333333334,0.8984380085550385,0.3260046889188153,0.049996370864627146,0.9999999962918156,-6.943286612607066e-12,1.8526087591440674e-11,8.611834399388374e-05
2.2375,0.8984380085549319,0.3260046889187874,0.049996370864627146,0.9999999962882532,-6.661512733439122e-12,1.7452684041473912e-11,8.61597000353064e-05
2.2416666666666667,0.8984380085548195,0.32600468891875617,0.049996370864627146,0.999999996284715,-6.346253174863634e-12,1.63214733915048e-11,8.620075500329061e-05
2.245833333333333,0.8984380085547026,0.32600468891872214,0.049996370864627146,0.9999999962812011,-6.003272651873973e-12,1.5147574620001056e-11,8.62415110896616e-05
2.25,0.8984380085545827,0.32600468891868584,0.049996370864627146,0.999999996277711,-5.638065243312989e-12,1.3945132528944076e-11,8.628197047028807e-05
2.2541666666666664,0.8984380085544612,0.3260046889186478,0.049996370864627146,0.9999999962742447,-5.255830215588713e-12,1.272728043954566e-11,8.632213530519827e-05
2.2583333333333333,0.8984380085543393,0.3260046889186085,0.049996370864627146,0.999999996270802,-4.861452508915222e-12,1.1506114726578333e-11,8.63620077386954e-05
2.2625,0.8984380085542181,0.32600468891856843,0.049996370864627146,0.9999999962673829,-4.459487920907458e-12,1.0292681203878308e-11,8.640158989947203e-05
2.2666666666666666,0.8984380085540985,0.32600468891852796,0.049996370864627146,0.9999999962639871,-4.05415220420344e-12,9.096971433290106e-12,8.644088390072382e-05
2.2708333333333335,0.8984380085539816,0.3260046889184875,0.049996370864627146,0.9999999962606144,-3.649314515245073e-12,7.92792904639892e-12,8.647989184026225e-05
2.275,0.898438008553868,0.3260046889184474,0.049996370864627146,0.9999999962572648,-3.248494189637261e-12,6.793464366072436e-12,8.651861580062668e-05
2.279166666666667,0.8984380085537585,0.32600468891840806,0.049996370864627146,0.999999996253938,-2.8548610106651894e-12,5.7004771364928486e-12,8.655705784919548e-05
2.283333333333333,0.8984380085536537,0.32600468891836965,0.049996370864627146,0.999999996250634,-2.471238428691436e-12,4.654886000146015e-12,8.659522003829647e-05
2.2875,0.8984380085535542,0.32600468891833245,0.049996370864627146,0.9999999962473527,-2.1001097855854173e-12,3.661663923692531e-12,8.663310440531645e-05
2.2916666666666665,0.8984380085534602,0.32600468891829676,0.049996370864627146,0.9999999962440939,-1.7436267400844368e-12,2.7248788487384863e-12,8.667071297280994e-05
2.2958333333333334,0.8984380085533722,0.3260046889182627,0.049996370864627146,0.9999999962408573,-1.4036198545589081e-12,1.847738871232496e-12,8.67080477486072e-05
2.3,0.8984380085532904,0.32600468891823037,0.049996370864627146,0.999999996237643,-1.0816113262837908e-12,1.0326407113330002e-12,8.674511072592144e-05
2.3041666666666667,0.8984380085532149,0.3260046889182,0.049996370864627146,0.9999999962344507,-7.788289369095663e-13,2.8122083885956687e-13,8.678190388345519e-05
2.308333333333333,0.8984380085531458,0.32600468891817164,0.049996370864627146,0.9999999962312803,-4.962216618266221e-13,-4.0559095660229537e-13,8.681842918550596e-05
2.3125,0.8984380085530832,0.3260046889181453,0.049996370864627146,0.9999999962281316,-2.3447627100888787e-13,-1.0275166344092674e-12,8.68546885820711e-05
2.3166666666666664,0.898438008553027,0.3260046889181211,0.049996370864627146,0.9999999962250046,5.965664850056606e-15,-1.5848742136805908e-12,8.689068400895191e-05
2.3208333333333333,0.8984380085529773,0.3260046889180991,0.049996370864627146,0.9999999962218991,2.248894305901564e-13,-2.0785216780841466e-12,8.692641738785698e-05
2.325,0.8984380085529338,0.3260046889180792,0.049996370864627146,0.9999999962188149,4.2228893410827283e-13,-2.5098010878236206e-12,8.696189062650483e-05
2.3291666666666666,0.8984380085528962,0.32600468891806145,0.049996370864627146,0.9999999962157519,5.983480757171682e-13,-2.8804838170029447e-12,8.699710561872569e-05
2.3333333333333335,0.8984380085528646,0.3260046889180458,0.049996370864627146,0.9999999962127099,7.534221820753908e-13,-3.192716670098043e-12,8.703206424456263e-05
2.3375,0.8984380085528386,0.3260046889180322,0.049996370864627146,0.9999999962096889,8.8801953731718e-13,-3.44896917791872e-12,8.706676837037198e-05
2.341666666666667,0.898438008552818,0.3260046889180206,0.049996370864627146,0.9999999962066888,1.0027833858903082e-12,-3.6519832186787e-12,8.710121984892289e-05
2.345833333333333,0.8984380085528023,0.3260046889180109,0.049996370864627146,0.9999999962037093,1.0984741162539046e-12,-3.804724599477535e-12,8.71354205194963e-05
2.35,0.8984380085527914,0.326004688918003,0.049996370864627146,0.9999999962007503,1.175952117358137e-12,-3.9103369087509754e-12,8.716937220798314e-05
2.3541666666666665,0.8984380085527849,0.32600468891799683,0.049996370864627146,0.9999999961978118,1.2361612537384397e-12,-3.9720978767762165e-12,8.720307672698175e-05
2.3583333333333334,0.8984380085527824,0.32600468891799234,0.049996370864627146,0.9999999961948934,1.280113204110517e-12,-3.993378711621174e-12,8.723653587589474e-05
2.3625,0.8984380085527838,0.32600468891798934,0.049996370864627146,0.9999999961919953,1.3088724342325458e-12,-3.977605897457558e-12,8.726975144102496e-05
2.3666666666666667,0.8984380085527884,0.3260046889179878,0.049996370864627146,0.9999999961891172,1.3235421595484518e-12,-3.928226358101609e-12,8.730272519567093e-05
2.370833333333333,0.8984380085527961,0.3260046889179875,0.049996370864627146,0.9999999961862589,1.3252511435422798e-12,-3.848675012177397e-12,8.73354589002215e-05
2.375,0.8984380085528065,0.32600468891798845,0.049996370864627146,0.9999999961834204,1.3151414321943058e-12,-3.742345690636197e-12,8.736795430224982e-05
2.3791666666666664,0.8984380085528193,0.32600468891799045,0.049996370864627146,0.9999999961806014,1.2943570839322265e-12,-3.6125650653694413e-12,8.740021313660664e-05
2.3833333333333333,0.8984380085528342,0.3260046889179934,0.049996370864627146,0.999999996177802,1.2640340465954271e-12,-3.4625692500981274e-12,8.743223712551295e-05
2.3875,0.8984380085528507,0.3260046889179972,0.049996370864627146,0.9999999961750219,1.2252907975185094e-12,-3.295483367849843e-12,8.746402797865191e-05
2.3916666666666666,0.8984380085528687,0.3260046889180018,0.049996370864627146,0.9999999961722611,1.1792200688205411e-12,-3.114304017553263e-12,8.749558739326012e-05
2.3958333333333335,0.8984380085528878,0.32600468891800694,0.049996370864627146,0.9999999961695194,1.1268815668336154e-12,-2.9218843560745177e-12,8.752691705421822e-05
2.4,0.8984380085529078,0.32600468891801265,0.049996370864627146,0.9999999961667967,1.069295658613463e-12,-2.720921766329983e-12,8.755801863414089e-05
2.404166666666667,0.8984380085529284,0.3260046889180188,0.049996370864627146,0.9999999961640929,1.0074377491243555e-12,-2.5139479751039948e-12,8.758889379346611e-05
2.408333333333333,0.8984380085529494,0.3260046889180253,0.049996370864627146,0.9999999961614078,9.422337566757147e-13,-2.3033215516638633e-12,8.761954418054378e-05
2.4125,0.8984380085529706,0.326004688918032,0.049996370864627146,0.9999999961587414,8.745563686440037e-13,-2.091222888862952e-12,8.764997143172381e-05
2.4166666666666665,0.8984380085529917,0.32600468891803897,0.049996370864627146,0.9999999961560934,8.052221096630492e-13,-1.8796505172380524e-12,8.768017717144338e-05
2.4208333333333334,0.8984380085530126,0.32600468891804596,0.049996370864627146,0.9999999961534638,7.34989333376042e-13,-1.6704198317221862e-12,8.771016301231373e-05
2.425,0.8984380085530331,0.326004688918053,0.049996370864627146,0.9999999961508524,6.64556525469419e-13,-1.465163713042531e-12,8.773993055520622e-05
2.4291666666666667,0.8984380085530531,0.32600468891806,0.049996370864627146,0.9999999961482592,5.945616039927591e-13,-1.2653342064216652e-12,8.776948138933784e-05
2.433333333333333,0.8984380085530724,0.3260046889180669,0.049996370864627146,0.9999999961456839,5.255815693279331e-13,-1.072205904224557e-12,8.779881709235598e-05
2.4375,0.898438008553091,0.32600468891807366,0.049996370864627146,0.9999999961431266,4.581331504214342e-13,-8.868805837877009e-13,8.782793923042274e-05
2.4416666666666664,0.8984380085531086,0.3260046889180802,0.049996370864627146,0.9999999961405871,3.9267330652134667e-13,-7.102930805473504e-13,8.785684935829848e-05
2.4458333333333333,0.8984380085531254,0.32600468891808654,0.049996370864627146,0.9999999961380652,3.2960069805444624e-13,-5.432178398726445e-13,8.788554901942487e-05
2.45,0.8984380085531412,0.3260046889180926,0.049996370864627146,0.9999999961355609,2.692574653454628e-13,-3.862764732367189e-13,8.791403974600725e-05
2.4541666666666666,0.8984380085531558,0.32600468891809836,0.049996370864627146,0.999999996133074,2.1193113980071994e-13,-2.3994581379091214e-13,8.794232305909648e-05
2.4583333333333335,0.8984380085531695,0.3260046889181038,0.049996370864627146,0.9999999961306043,1.5785700817687403e-13,-1.0456672463778252e-13,8.797040046867007e-05
2.4625,0.8984380085531819,0.3260046889181089,0.049996370864627146,0.9999999961281519,1.0722065614610406e-13,1.9646711599893692e-14,8.799827347371289e-05
2.466666666666667,0.8984380085531932,0.3260046889181136,0.049996370864627146,0.9999999961257167,6.016102264325755e-14,1.3259795110143964e-13,8.802594356229713e-05
2.470833333333333,0.8984380085532034,0.326004688918118,0.049996370864627146,0.9999999961232984,1.6773091336842824e-14,2.3429815269847123e-13,8.805341221166173e-05
2.475,0.8984380085532125,0.326004688918122,0.049996370864627146,0.999999996120897,-2.2888992516243462e-14,3.248564488038576e-13,8.808068088829132e-05
2.4791666666666665,0.8984380085532205,0.3260046889181256,0.049996370864627146,0.9999999961185123,-5.880874000004354e-14,4.044704346984617e-13,8.810775104799446e-05
2.4833333333333334,0.8984380085532275,0.32600468891812884,0.049996370864627146,0.9999999961161442,-9.100414810825986e-14,4.73416322790198e-13,8.813462413598135e-05
2.4875,0.8984380085532334,0.3260046889181317,0.049996370864627146,0.9999999961137926,-1.1952421316700617e-13,5.320395809782824e-13,8.816130158694105e-05
2.4916666666666667,0.8984380085532383,0.3260046889181342,0.049996370864627146,0.9999999961114575,-1.444460199709165e-13,5.807457349371313e-13,8.8187784825118e-05
2.495833333333333,0.8984380085532423,0.3260046889181364,0.049996370864627146,0.9999999961091387,-1.6587139960345316e-13,6.199912363033198e-13,8.82140752643881e-05
2.5,0.8984380085532454,0.3260046889181382,0.049996370864627146,0.9999999961068361,-1.8392381247866818e-13,6.502752489564216e-13,8.824017430833419e-05
2.5041666666666664,0.8984380085532476,0.3260046889181397,0.049996370864627146,0.9999999961045496,-1.9874549516275626e-13,6.721313383985241e-13,8.826608335032096e-05
2.5083333333333333,0.8984380085532491,0.32600468891814094,0.049996370864627146,0.999999996102279,-2.104943575898818e-13,6.861194179358599e-13,8.829180377356938e-05
2.5125,0.8984380085532498,0.3260046889181418,0.049996370864627146,0.9999999961000242,-2.1934130973978978e-13,6.928187563007825e-13,8.83173369512305e-05
2.5166666666666666,0.8984380085532498,0.32600468891814244,0.049996370864627146,0.9999999960977852,-2.254675648906802e-13,6.928211531868812e-13,8.834268424645878e-05
2.5208333333333335,0.8984380085532493,0.3260046889181428,0.049996370864627146,0.9999999960955619,-2.290621476667624e-13,6.867245713148866e-13,8.83678470124849e-05
2.525,0.8984380085532482,0.326004688918143,0.049996370864627146,0.9999999960933542,-2.3031945937381397e-13,6.75127084348568e-13,8.839282659268796e-05
2.529166666666667,0.8984380085532465,0.32600468891814294,0.049996370864627146,0.999999996091162,-2.294370652674998e-13,6.586218847172265e-13,8.841762432066719e-05
2.533333333333333,0.8984380085532445,0.32600468891814266,0.049996370864627146,0.999999996088985,-2.2661368465045237e-13,6.377924074957088e-13,8.844224152031318e-05
2.5375,0.8984380085532421,0.3260046889181422,0.049996370864627146,0.9999999960868233,-2.2204744774540182e-13,6.132080142904721e-13,8.846667950587857e-05
2.5416666666666665,0.8984380085532393,0.3260046889181416,0.049996370864627146,0.9999999960846768,-2.1593412306468916e-13,5.854202584950031e-13,8.849093958204817e-05
2.5458333333333334,0.8984380085532363,0.3260046889181409,0.049996370864627146,0.9999999960825453,-2.0846574457961067e-13,5.549597420336335e-13,8.851502304400865e-05
2.55,0.8984380085532331,0.32600468891814005,0.049996370864627146,0.9999999960804288,-1.9982890380485327e-13,5.223331901215341e-13,8.853893117751769e-05
2.5541666666666667,0.8984380085532296,0.3260046889181391,0.049996370864627146,0.999999996078327,-1.9020397191928179e-13,4.88021262966504e-13,8.856266525897257e-05
2.558333333333333,0.8984380085532261,0.32600468891813805,0.049996370864627146,0.99999999607624,-1.7976391783803966e-13,4.5247649684041826e-13,8.858622655547838e-05
2.5625,0.8984380085532224,0.32600468891813694,0.049996370864627146,0.9999999960741678,-1.6867343551820543e-13,4.161218510698939e-13,8.860961632491567e-05
2.5666666666666664,0.8984380085532188,0.3260046889181358,0.04999637086462714,0.9999999960721101,-1.5708826556425597e-13,3.7934968101299353e-13,8.863283581600751e-05
2.5708333333333333,0.8984380085532151,0.3260046889181346,0.04999637086462714,0.9999999960700668,-1.4515450989582533e-13,3.4252094792699277e-13,8.865588626838626e-05
2.575,0.8984380085532114,0.3260046889181334,0.04999637086462714,0.9999999960680379,-1.330083322923168e-13,3.059649316921508e-13,8.867876891265969e-05
2.5791666666666666,0.8984380085532079,0.32600468891813217,0.04999637086462714,0.9999999960660233,-1.207756590271936e-13,2.699791454942607e-13,8.870148497047674e-05
2.5833333333333335,0.8984380085532043,0.32600468891813095,0.04999637086462714,0.9999999960640228,-1.0857187979271483e-13,2.34829430832181e-13,8.872403565459268e-05
2.5875,0.8984380085532009,0.3260046889181297,0.04999637086462714,0.9999999960620364,-9.650177423129377e-14,2.0075054381867625e-13,8.874642216893387e-05
2.591666666666667,0.8984380085531976,0.32600468891812856,0.04999637086462714,0.9999999960600638,-8.465973838950437e-14,1.6794678802468302e-13,8.876864570866205e-05
2.595833333333333,0.8984380085531944,0.3260046889181274,0.04999637086462714,0.9999999960581052,-7.312974628030157e-14,1.365930649092299e-13,8.879070746023816e-05
2.6,0.8984380085531914,0.3260046889181263,0.04999637086462714,0.9999999960561603,-6.198541630360416e-14,1.0683601333175075e-13,8.881260860148563e-05
2.6041666666666665,0.8984380085531887,0.32600468891812523,0.04999637086462714,0.9999999960542292,-5.129042405052799e-14,7.879500764910575e-14,8.883435030165332e-05
2.6083333333333334,0.898438008553186,0.32600468891812423,0.04999637086462714,0.9999999960523116,-4.1098734705169627e-14,5.256363567321076e-14,8.88559337214779e-05
2.6125,0.8984380085531836,0.3260046889181233,0.04999637086462714,0.9999999960504076,-3.1455054965359275e-14,2.8211377474423162e-14,8.887736001324587e-05
2.6166666666666667,0.8984380085531813,0.3260046889181224,0.04999637086462714,0.9999999960485169,-2.239536409040385e-14,5.7848502554281314e-15,8.889863032085499e-05
2.620833333333333,0.8984380085531792,0.32600468891812157,0.04999637086462714,0.9999999960466395,-1.3947377105490226e-14,-1.4690456064330592e-14,8.891974577987543e-05
2.625,0.8984380085531773,0.3260046889181208,0.04999637086462714,0.9999999960447753,-6.130780619249234e-15,-3.3208392011156157e-14,8.894070751761037e-05
2.6291666666666664,0.8984380085531757,0.32600468891812007,0.04999637086462714,0.9999999960429243,1.0419996844524738e-15,-4.978077894939023e-14,8.896151665315622e-05
2.6333333333333333,0.8984380085531742,0.3260046889181194,0.04999637086462714,0.9999999960410864,7.565252064150908e-15,-6.443549872463808e-14,8.898217429746224e-05
2.6375,0.8984380085531729,0.3260046889181188,0.04999637086462714,0.9999999960392614,1.3439535507692734e-14,-7.721459890406195e-14,8.900268155339003e-05
2.6416666666666666,0.8984380085531718,0.32600468891811824,0.04999637086462714,0.9999999960374493,1.8671065839440696e-14,-8.817317893829375e-14,8.902303951577226e-05
2.6458333333333335,0.8984380085531709,0.3260046889181178,0.04999637086462714,0.9999999960356499,2.3271159951977532e-14,-9.737715471600022e-14,8.904324927147122e-05
2.65,0.8984380085531701,0.3260046889181174,0.04999637086462714,0.9999999960338632,2.7255676004916968e-14,-1.0490219378690875e-13,8.906331189943676e-05
2.654166666666667,0.8984380085531696,0.32600468891811707,0.04999637086462714,0.9999999960320892,3.0644501151983696e-14,-1.1083202491165538e-13,8.9083228470764e-05
2.658333333333333,0.8984380085531691,0.3260046889181168,0.04999637086462714,0.9999999960303276,3.3461005215644064e-14,-1.1525680362204856e-13,8.910300004875038e-05
2.6625,0.8984380085531688,0.32600468891811657,0.04999637086462714,0.9999999960285785,3.5731508804335424e-14,-1.182720267176745e-13,8.912262768895255e-05
2.6666666666666665,0.8984380085531686,0.3260046889181164,0.04999637086462714,0.9999999960268418,3.748476986895247e-14,-1.1997698590424426e-13,8.914211243924263e-05
2.6708333333333334,0.8984380085531685,0.3260046889181163,0.04999637086462714,0.9999999960251172,3.8751460439575543e-14,-1.2047361363870992e-13,8.916145533986423e-05
2.675,0.8984380085531685,0.3260046889181162,0.04999637086462714,0.999999996023405,3.956389863606512e-14,-1.1986533062753922e-13,8.918065742348792e-05
2.6791666666666667,0.8984380085531686,0.3260046889181161,0.04999637086462714,0.9999999960217048,3.995548225729623e-14,-1.1825610053425673e-13,8.919971971526641e-05
2.683333333333333,0.8984380085531688,0.3260046889181161,0.04999637086462714,0.9999999960200165,3.9960349306044004e-14,-1.1574951257133484e-13,8.921864323288926e-05
2.6875,0.8984380085531691,0.3260046889181162,0.04999637086462714,0.9999999960183403,3.9613003871848937e-14,-1.1244779441732361e-13,8.923742898663721e-05
2.6916666666666664,0.8984380085531696,0.32600468891811624,0.04999637086462714,0.9999999960166759,3.894801907373714e-14,-1.0845096504347466e-13,8.925607797943613e-05
2.6958333333333333,0.89843800855317,0.32600468891811635,0.04999637086462713,0.9999999960150232,3.799958432767599e-14,-1.0385628058072514e-13,8.927459120691053e-05
2.7,0.8984380085531706,0.32600468891811646,0.049996370864627125,0.9999999960133823,3.680133119677101e-14,-9.875764637143678e-14,8.929296965743678e-05
2.7041666666666666,0.8984380085531711,0.3260046889181166,0.04999637086462712,0.999999996011753,3.5386026162404067e-14,-9.324486574939369e-14,8.93112143121958e-05
2.7083333333333335,0.8984380085531717,0.3260046889181168,0.04999637086462711,0.9999999960101353,3.37854926941407e-14,-8.740342883000731e-14,8.932932614522548e-05
2.7125,0.8984380085531722,0.32600468891811696,0.049996370864627104,0.9999999960085291,3.203044798083195e-14,-8.131404365904306e-14,8.934730612347268e-05
2.716666666666667,0.8984380085531729,0.3260046889181171,0.049996370864627104,0.9999999960069342,3.015008242258329e-14,-7.505245217811966e-14,8.936515520684488e-05
2.720833333333333,0.8984380085531736,0.32600468891811735,0.049996370864627104,0.9999999960053506,2.8172154605076312e-14,-6.868910431555558e-14,8.938287434826137e-05
2.725,0.8984380085531742,0.32600468891811757,0.049996370864627104,0.9999999960037782,2.6122857205013053e-14,-6.228907250124504e-14,8.940046449370418e-05
2.7291666666666665,0.8984380085531749,0.3260046889181178,0.049996370864627104,0.999999996002217,2.4026551793682785e-14,-5.591212693413857e-14,8.941792658226853e-05
2.7333333333333334,0.8984380085531756,0.326004688918118,0.049996370864627104,0.9999999960006668,2.1905885609376654e-14,-4.9612337810920907e-14,8.943526154621302e-05
2.7375,0.8984380085531762,0.32600468891811824,0.049996370864627104,0.9999999959991276,1.978163206135609e-14,-4.3438281473153605e-14,8.945247031100935e-05
2.7416666666666667,0.8984380085531768,0.32600468891811846,0.049996370864627104,0.9999999959975994,1.7672863005786753e-14,-3.74330256000144e-14,8.946955379539175e-05
2.745833333333333,0.8984380085531773,0.3260046889181187,0.049996370864627104,0.9999999959960819,1.5596794405515177e-14,-3.163441757942457e-14,8.948651291140607e-05
2.75,0.8984380085531779,0.3260046889181189,0.049996370864627104,0.9999999959945752,1.35687437734321e-14,-2.6075031612427903e-14,8.950334856445841e-05
2.7541666666666664,0.8984380085531785,0.3260046889181191,0.049996370864627104,0.9999999959930792,1.1602304387468322e-14,-2.0782450091006987e-14,8.952006165336347e-05
2.7583333333333333,0.898438008553179,0.3260046889181193,0.049996370864627104,0.9999999959915938,9.709195996713822e-15,-1.5779391360951675e-14,8.953665307039257e-05
2.7625,0.8984380085531795,0.32600468891811946,0.049996370864627104,0.999999995990119,7.899732751440087e-15,-1.1084052119030551e-14,8.955312370132124e-05
2.7666666666666666,0.8984380085531799,0.3260046889181196,0.049996370864627104,0.9999999959886546,6.182284014312516e-15,-6.71024881885628e-15,8.956947442547656e-05
2.7708333333333335,0.8984380085531803,0.3260046889181198,0.049996370864627104,0.9999999959872007,4.5637636678781424e-15,-2.6678185203859256e-15,8.958570611578405e-05
2.775,0.8984380085531807,0.32600468891811996,0.049996370864627104,0.9999999959857571,3.0495995600497674e-15,1.03719059374736e-15,8.960181963881434e-05
2.779166666666667,0.898438008553181,0.3260046889181201,0.049996370864627104,0.9999999959843237,1.6437156949035986e-15,4.402322076151053e-15,8.961781585482934e-05
2.783333333333333,0.8984380085531813,0.32600468891812023,0.049996370864627104,0.9999999959829005,3.4892137607459254e-16,7.428242379971718e-15,8.963369561782827e-05
2.7875,0.8984380085531816,0.32600468891812034,0.049996370864627104,0.9999999959814874,-8.33294757044725e-16,1.0118568836584217e-14,8.964945977559319e-05
2.7916666666666665,0.8984380085531818,0.32600468891812046,0.04999637086462711,0.9999999959800843,-1.9025960739489278e-15,1.247954525351032e-14,8.966510916973428e-05
2.7958333333333334,0.898438008553182,0.32600468891812057,0.04999637086462712,0.9999999959786912,-2.8596466367663653e-15,1.4519968067383653e-14,8.968064463573475e-05
2.8,0.8984380085531822,0.3260046889181207,0.04999637086462712,0.9999999959773079,-3.7060679981134094e-15,1.6250494795207303e-14,8.969606700299548e-05
2.8041666666666667,0.8984380085531823,0.32600468891812073,0.04999637086462712,0.9999999959759346,-4.444205394790986e-15,1.7683426900512588e-14,8.97113770948793e-05
2.808333333333333,0.8984380085531825,0.3260046889181208,0.04999637086462712,0.999999995974571,-5.07731096049084e-15,1.883271855205012e-14,8.972657572875489e-05
2.8125,0.8984380085531826,0.32600468891812084,0.04999637086462712,0.9999999959732171,-5.609113284810043e-15,1.971357663901517e-14,8.974166371604047e-05
2.8166666666666664,0.8984380085531827,0.3260046889181209,0.04999637086462712,0.9999999959718728,-6.0439760287213164e-15,2.0342239823852e-14,8.975664186224712e-05
2.8208333333333333,0.8984380085531827,0.32600468891812096,0.04999637086462712,0.9999999959705381,-6.386737201202261e-15,2.0735689836203457e-14,8.977151096702178e-05
2.825,0.8984380085531827,0.32600468891812096,0.04999637086462712,0.999999995969213,-6.642622867803355e-15,2.0911425104050572e-14,8.97862718241899e-05
2.8291666666666666,0.8984380085531827,0.32600468891812096,0.04999637086462712,0.9999999959678971,-6.8172540890501114e-15,2.0887368641543766e-14,8.980092522179787e-05
2.8333333333333335,0.8984380085531827,0.32600468891812096,0.04999637086462712,0.9999999959665907,-6.916414804917823e-15,2.0681623839580056e-14,8.981547194215508e-05
2.8375,0.8984380085531827,0.32600468891812096,0.04999637086462712,0.9999999959652937,-6.9458773053377954e-15,2.0312206036143727e-14,8.982991276187567e-05
2.841666666666667,0.8984380085531827,0.32600468891812096,0.04999637086462712,0.9999999959640058,-6.911561131345243e-15,1.9796897530873152e-14,8.984424845192e-05
2.845833333333333,0.8984380085531826,0.32600468891812096,0.04999637086462712,0.999999995962727,-6.819422266271184e-15,1.9153263778098086e-14,8.985847977763581e-05
2.85,0.8984380085531825,0.32600468891812096,0.04999637086462712,0.9999999959614574,-6.6755427317864874e-15,1.8398478511266138e-14,8.98726074987991e-05
2.8541666666666665,0.8984380085531823,0.32600468891812096,0.04999637086462712,0.9999999959601968,-6.485769761480874e-15,1.7549193652506385e-14,8.988663236965467e-05
2.8583333333333334,0.8984380085531822,0.32600468891812096,0.04999637086462712,0.9999999959589453,-6.255833625694075e-15,1.6621392337270946e-14,8.990055513895637e-05
2.8625,0.8984380085531821,0.32600468891812096,0.04999637086462712,0.9999999959577026,-5.991259007973641e-15,1.563013508059971e-14,8.991437655000712e-05
2.8666666666666667,0.898438008553182,0.3260046889181209,0.04999637086462712,0.9999999959564688,-5.697537995034299e-15,1.458970074058247e-14,8.992809734069855e-05
2.870833333333333,0.8984380085531819,0.32600468891812084,0.04999637086462712,0.9999999959552438,-5.379973510882646e-15,1.35137046712278e-14,8.994171824355042e-05
2.875,0.8984380085531818,0.3260046889181208,0.04999637086462712,0.9999999959540276,-5.043445750242424e-15,1.2414796310580629e-14,8.995523998574973e-05
2.8791666666666664,0.8984380085531817,0.32600468891812073,0.04999637086462712,0.99999999595282,-4.6925546159615694e-15,1.130465142968935e-14,8.99686632891895e-05
2.8833333333333333,0.8984380085531816,0.3260046889181207,0.04999637086462712,0.9999999959516209,-4.331639829395803e-15,1.019405375568532e-14,8.998198887050739e-05
2.8875,0.8984380085531815,0.3260046889181206,0.04999637086462712,0.9999999959504304,-3.964857530217502e-15,9.09282420695226e-15,8.999521744112387e-05
2.8916666666666666,0.8984380085531813,0.32600468891812057,0.04999637086462712,0.9999999959492485,-3.5958930365947135e-15,8.009802732419299e-15,9.000834970728029e-05
2.8958333333333335,0.8984380085531812,0.3260046889181205,0.04999637086462712,0.999999995948075,-3.2283042110215532e-15,6.952838788269435e-15,9.002138637007649e-05
2.9,0.8984380085531811,0.32600468891812046,0.04999637086462712,0.9999999959469098,-2.8651250657811366e-15,5.92887469550436e-15,9.00343281255083e-05
2.904166666666667,0.898438008553181,0.3260046889181204,0.04999637086462712,0.999999995945753,-2.5091234257003407e-15,4.944029233005967e-15,9.00471756645047e-05
2.908333333333333,0.8984380085531809,0.32600468891812034,0.04999637086462712,0.9999999959446044,-2.162917305224489e-15,4.0035693999853814e-15,9.005992967296464e-05
2.9125,0.8984380085531808,0.3260046889181203,0.04999637086462712,0.999999995943464,-1.82863853817583e-15,3.1117290183664643e-15,9.007259083179371e-05
2.9166666666666665,0.8984380085531807,0.32600468891812023,0.04999637086462712,0.9999999959423318,-1.5081240883469964e-15,2.2720612336274556e-15,9.008515981694053e-05
2.9208333333333334,0.8984380085531806,0.3260046889181202,0.04999637086462712,0.9999999959412077,-1.202998715415924e-15,1.4873404551156389e-15,9.009763729943271e-05
2.925,0.8984380085531805,0.3260046889181201,0.04999637086462712,0.9999999959400916,-9.145380746705332e-16,7.595892459446248e-16,9.011002394541282e-05
2.9291666666666667,0.8984380085531803,0.3260046889181201,0.04999637086462712,0.9999999959389835,-6.439015600875234e-16,9.01328911869693e-17,9.012232041617387e-05
2.933333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462712,0.9999999959378832,-3.917375130479129e-16,-5.203264580667445e-16,9.013452736819463e-05
2.9375,0.8984380085531802,0.3260046889181201,0.04999637086462712,0.9999999959367909,-1.586921477208136e-16,-1.0716123993367922e-15,9.014664545317469e-05
2.9416666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462712,0.9999999959357063,5.496155030738009e-17,-1.5641708341735177e-15,9.015867531806922e-05
2.9458333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462712,0.9999999959346295,2.491155517526993e-16,-1.998970475961069e-15,9.017061760512356e-05
2.95,0.8984380085531802,0.3260046889181201,0.04999637086462712,0.9999999959335604,4.2378578466143456e-16,-2.3774005874597553e-15,9.018247295190747e-05
2.9541666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462712,0.9999999959324989,5.791272931127362e-16,-2.7011873563551456e-15,9.019424199134917e-05
2.9583333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462712,0.999999995931445,7.155989293809842e-16,-2.9723079200527176e-15,9.020592535176918e-05
2.9625,0.8984380085531802,0.3260046889181201,0.04999637086462712,0.9999999959303986,8.33657819902415e-16,-3.1930237464888078e-15,9.021752365691376e-05
2.966666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462711,0.9999999959293597,9.338338919222082e-16,-3.3659016358644687e-15,9.022903752598835e-05
2.970833333333333,0.8984380085531802,0.3260046889181201,0.049996370864627104,0.9999999959283283,1.0168552501101352e-15,-3.4937422058638246e-15,9.024046757369048e-05
2.975,0.8984380085531802,0.3260046889181201,0.0499963708646271,0.9999999959273043,1.083542365098646e-15,-3.5794431681078144e-15,9.025181441024271e-05
2.9791666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462709,0.9999999959262875,1.1347931514649248e-15,-3.626007387815094e-15,9.026307864142515e-05
2.9833333333333334,0.8984380085531802,0.3260046889181201,0.049996370864627084,0.9999999959252781,1.171478554373936e-15,-3.636421675780439e-15,9.027426086860779e-05
2.9875,0.8984380085531802,0.3260046889181201,0.04999637086462708,0.9999999959242759,1.1946952016847108e-15,-3.613918122868018e-15,9.028536168878264e-05
2.9916666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462707,0.9999999959232808,1.2053398644636006e-15,-3.56174115118125e-15,9.029638169459557e-05
2.995833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462706,0.9999999959222928,1.2043335199209381e-15,-3.4829497668723937e-15,9.0307321474378e-05
3.0,0.8984380085531802,0.3260046889181201,0.049996370864627056,0.999999995921312,1.1927164728103612e-15,-3.3805313677956137e-15,9.031818161217827e-05
3.0041666666666664,0.8984380085531802,0.3260046889181201,0.049996370864627056,0.9999999959203392,1.171642246404242e-15,-3.2574127653993692e-15,9.032896268779289e-05
3.0083333333333333,0.8984380085531802,0.3260046889181201,0.049996370864627056,0.9999999959193723,1.1420546936354864e-15,-3.1165650335993323e-15,9.033966527679717e-05
3.0125,0.8984380085531802,0.3260046889181201,0.049996370864627056,0.9999999959184124,1.1050243002804045e-15,-2.9608955202097164e-15,9.035028995057649e-05
3.0166666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462706,0.9999999959174594,1.0616208362490774e-15,-2.792952210478075e-15,9.036083727635644e-05
3.0208333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462707,0.9999999959165132,1.0127190988839253e-15,-2.6153591586066738e-15,9.037130781723319e-05
3.025,0.8984380085531802,0.3260046889181201,0.04999637086462708,0.9999999959155739,9.59217781114408e-16,-2.4306080520249293e-15,9.038170213220352e-05
3.029166666666667,0.8984380085531802,0.3260046889181201,0.049996370864627084,0.9999999959146413,9.019375412006259e-16,-2.2409703448813093e-15,9.039202077619473e-05
3.033333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462709,0.9999999959137154,8.418271852094729e-16,-2.0487161286556794e-15,9.04022643000942e-05
3.0375,0.8984380085531802,0.3260046889181201,0.0499963708646271,0.9999999959127961,7.795446693231379e-16,-1.8557066438822643e-15,9.041243325077885e-05
3.0416666666666665,0.8984380085531802,0.3260046889181201,0.049996370864627104,0.9999999959118834,7.160020288825645e-16,-1.6635373376543774e-15,9.042252817114432e-05
3.0458333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462711,0.9999999959109772,6.520226882785963e-16,-1.4738677046054493e-15,9.043254960013392e-05
3.05,0.8984380085531802,0.3260046889181201,0.04999637086462712,0.9999999959100776,5.880508994928527e-16,-1.2881024605989552e-15,9.044249807276748e-05
3.0541666666666667,0.8984380085531802,0.3260046889181201,0.049996370864627125,0.9999999959091844,5.245979909866214e-16,-1.1076273788429526e-15,9.045237412016981e-05
3.058333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462713,0.9999999959082976,4.621270540922642e-16,-9.334936211243244e-16,9.046217826959917e-05
3.0625,0.8984380085531802,0.3260046889181201,0.04999637086462714,0.9999999959074172,4.012637600987002e-16,-7.666679055258624e-16,9.047191104447533e-05
3.0666666666666664,0.8984380085531802,0.3260046889181201,0.049996370864627146,0.9999999959065431,3.4237408520481944e-16,-6.080213270541357e-16,9.048157296440754e-05
3.0708333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999959056752,2.857892005808527e-16,-4.5815050220851685e-16,9.049116454522231e-05
3.075,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999959048136,2.3171331012161974e-16,-3.176959439896008e-16,9.050068629899088e-05
3.0791666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999959039582,1.8042959024411042e-16,-1.8693531340801245e-16,9.05101387340566e-05
3.0833333333333335,0.8984380085531802,0.3260046889181201,0.049996370864627174,0.9999999959031088,1.322006815387312e-16,-6.612621566185681e-17,9.051952235506208e-05
3.0875,0.8984380085531802,0.3260046889181201,0.04999637086462718,0.9999999959022656,8.715909629539531e-17,4.460347396977459e-17,9.05288376629761e-05
3.091666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999959014284,4.532602130679174e-17,1.4523668487957158e-16,9.053808515512037e-05
3.095833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999959005973,6.7207135438209186e-18,2.3575791221646923e-16,9.054726532519608e-05
3.1,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958997721,-2.853735084663505e-17,3.162549163337352e-16,9.055637866331027e-05
3.1041666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958989528,-6.033708354888077e-17,3.868098804156706e-16,9.056542565600197e-05
3.1083333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958981395,-8.878813029633614e-17,4.476992118193374e-16,9.057440678626818e-05
3.1125,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958973308,-1.1388126440162493e-16,4.992787293759806e-16,9.05833225335896e-05
3.1166666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958965291,-1.358167983888146e-16,5.418677912501787e-16,9.059217337395655e-05
3.120833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958957331,-1.5467040801053373e-16,5.7586394164067255e-16,9.060095977989386e-05
3.125,0.8984380085531802,0.3260046889181201,0.04999637086462718,0.9999999958949428,-1.7041158226545287e-16,6.017286848474237e-16,9.060968222048644e-05
3.1291666666666664,0.8984380085531802,0.3260046889181201,0.049996370864627174,0.9999999958941582,-1.832187600292936e-16,6.200884955082411e-16,9.061834116140425e-05
3.1333333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958933793,-1.931477373170556e-16,6.314071917850547e-16,9.062693706492717e-05
3.1375,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958926059,-2.0035594952374286e-16,6.362138767909069e-16,9.063547038996965e-05
3.1416666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958918381,-2.0508631477313092e-16,6.350899023646306e-16,9.064394159210524e-05
3.1458333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958910758,-2.0756003745015117e-16,6.285647078447439e-16,9.065235112359087e-05
3.15,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.999999995890319,-2.079785838524876e-16,6.171204660484433e-16,9.066069943339106e-05
3.154166666666667,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958895676,-2.065254139616799e-16,6.0119639208333535e-16,9.066898696720183e-05
3.158333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958888216,-2.034718730870276e-16,5.812966734075973e-16,9.067721416747454e-05
3.1625,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.999999995888081,-1.9895617795298753e-16,5.581837850367562e-16,9.068538147343944e-05
3.1666666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958873457,-1.9300936186763337e-16,5.322440516720946e-16,9.069348932112924e-05
3.1708333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958866157,-1.859653295344181e-16,5.03935983149533e-16,9.070153814340225e-05
3.175,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.999999995885891,-1.7791736021645973e-16,4.736747082564686e-16,9.070952836996558e-05
3.1791666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958851714,-1.6895982020112238e-16,4.4204226745719573e-16,9.071746042739808e-05
3.183333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958844571,-1.593267721653142e-16,4.093137721315524e-16,9.072533473917306e-05
3.1875,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958837479,-1.4917559467227592e-16,3.7589258788658006e-16,9.073315172568094e-05
3.1916666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958830438,-1.385063554269621e-16,3.421972713097839e-16,9.074091180425169e-05
3.1958333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958823448,-1.275668201107949e-16,3.0845362885991204e-16,9.07486153891771e-05
3.2,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958816508,-1.1648306125350573e-16,2.749763615863703e-16,9.075626289173289e-05
3.2041666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958809618,-1.0527016500866028e-16,2.4214696656142577e-16,9.076385472020069e-05
3.2083333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958802778,-9.414114906959001e-17,2.101089961639968e-16,9.077139127988981e-05
3.2125,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958795986,-8.329467226844095e-17,1.7899795660581926e-16,9.077887297315892e-05
3.216666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958789244,-7.27031976557209e-17,1.4914091803591305e-16,9.078630019943749e-05
3.220833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.999999995878255,-6.244590882418349e-17,1.2072692840885185e-16,9.079367335524713e-05
3.225,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958775905,-5.259716993932995e-17,9.373136960861241e-17,9.080099283422275e-05
3.2291666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958769307,-4.321780625053114e-17,6.833321096178683e-17,9.080825902713359e-05
3.2333333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958762756,-3.416864970899918e-17,4.4695523476909984e-17,9.08154723219041e-05
3.2375,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958756254,-2.5621713579773514e-17,2.2862537934739022e-17,9.082263310363459e-05
3.2416666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958749798,-1.763636936985615e-17,2.777291478261927e-18,9.082974175462183e-05
3.245833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958743389,-1.0363969797691102e-17,-1.551478830013119e-17,9.083679865437948e-05
3.25,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958737025,-3.740819911782812e-18,-3.2173822924780424e-17,9.084380417965833e-05
3.2541666666666664,0.8984380085531802,0.3260046889181201,0.049996370864627174,0.9999999958730706,2.3929507756880795e-18,-4.7035269075354615e-17,9.085075870446637e-05
3.2583333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462718,0.9999999958724434,7.979034648291883e-18,-5.995862947526082e-17,9.085766260008884e-05
3.2624999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958718206,1.30663679907281e-17,-7.111691967872798e-17,9.086451623510798e-05
3.2666666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958712025,1.7699471004626346e-17,-8.066777021504372e-17,9.087131997542276e-05
3.2708333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958705887,2.1814653124523464e-17,-8.865050621613176e-17,9.08780741842684e-05
3.275,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958699795,2.5256671270952042e-17,-9.500363112676673e-17,9.08847792222357e-05
3.279166666666667,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958693745,2.808568556110166e-17,-9.987264690462367e-17,9.089143544729043e-05
3.283333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958687739,3.0356410900464886e-17,-1.0339007132415777e-16,9.089804321479228e-05
3.2875,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958681776,3.211868385921815e-17,-1.0567657369238425e-16,9.090460287751397e-05
3.2916666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958675856,3.341788918446459e-17,-1.0684207234685365e-16,9.091111478565998e-05
3.2958333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.999999995866998,3.4295363078951996e-17,-1.069866484068831e-16,9.09175792868853e-05
3.3,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958664134,3.4788761923558254e-17,-1.0620138016286374e-16,9.09239967263139e-05
3.3041666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958658342,3.493237284217844e-17,-1.045694318305864e-16,9.093036744655749e-05
3.308333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958652591,3.4757454718192944e-17,-1.0216631065583421e-16,9.09366917877333e-05
3.3125,0.8984380085531802,0.3260046889181201,0.04999637086462718,0.9999999958646882,3.429246762097479e-17,-9.906080464583975e-17,9.094297008748256e-05
3.3166666666666664,0.8984380085531802,0.3260046889181201,0.049996370864627174,0.9999999958641215,3.356324863626416e-17,-9.531562063627058e-17,9.09492026809885e-05
3.3208333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958635587,3.259334109456054e-17,-9.098782685573007e-17,9.095538990099418e-05
3.3249999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.999999995863,3.140424515105873e-17,-8.612938943135242e-17,9.096153207782026e-05
3.3291666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958624454,3.001552285872519e-17,-8.078760964681554e-17,9.09676295393827e-05
3.3333333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958618947,2.844499200113398e-17,-7.500570993086526e-17,9.097368261121018e-05
3.3375,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.999999995861348,2.69150834929035e-17,-6.902918223425275e-17,9.097969161646153e-05
3.341666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958608053,2.5521697189836562e-17,-6.297479945097988e-17,9.098565687594299e-05
3.345833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958602666,2.4252654307861573e-17,-5.684949244952591e-17,9.09915787081253e-05
3.35,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958597316,2.289065811917308e-17,-5.086580516735193e-17,9.099745742916072e-05
3.3541666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958592006,2.1344522231841506e-17,-4.5110671889757415e-17,9.100329335289992e-05
3.3583333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958586734,1.9630705204779115e-17,-3.956374056646753e-17,9.100908679090874e-05
3.3625,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958581499,1.7764181045362788e-17,-3.420637744397362e-17,9.101483805248477e-05
3.3666666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958576303,1.5758585428465753e-17,-2.902164695843076e-17,9.102054744467394e-05
3.370833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958571144,1.3626327104371851e-17,-2.3994119713239287e-17,9.102621527228686e-05
3.375,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958566023,1.1482985083960447e-17,-1.9214011741769218e-17,9.103184183791511e-05
3.3791666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958560938,9.531038798414362e-18,-1.4860695426708164e-17,9.103742744194739e-05
3.3833333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.999999995855589,7.753355804755078e-18,-1.0896023398581242e-17,9.104297238258556e-05
3.3874999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958550878,6.134382751086784e-18,-7.285294921127812e-18,9.104847695586056e-05
3.3916666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958545903,4.6599433069781284e-18,-3.996919834431412e-18,9.105394145564823e-05
3.3958333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958540964,3.3171284199422128e-18,-1.0021210284101826e-18,9.105936617368496e-05
3.4,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.999999995853606,2.094191249927717e-18,1.7253119996271077e-18,9.106475139958328e-05
3.404166666666667,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958531192,9.804297581650718e-19,4.209258336937264e-18,9.107009742084737e-05
3.408333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958526359,-3.3898341882956347e-20,6.471452502815466e-18,9.107540452288835e-05
3.4125,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.999999995852156,-9.576720142883704e-19,8.531695369231989e-18,9.108067298903953e-05
3.4166666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958516796,-1.7989818850668216e-18,1.0408019028043719e-17,9.108590310057154e-05
3.4208333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958512067,-2.5651917752136445e-18,1.2116840533540475e-17,9.109109513670736e-05
3.425,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958507372,-3.2630021613639904e-18,1.3673106019916427e-17,9.109624937463723e-05
3.4291666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958502711,-3.898521339259526e-18,1.5090433460955113e-17,9.110136608953341e-05
3.433333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958498084,-4.477302409914262e-18,1.6381225596730953e-17,9.110644555456491e-05
3.4375,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.999999995849349,-5.004407021693636e-18,1.755679087417108e-17,9.111148804091206e-05
3.4416666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958488929,-5.484452189936532e-18,1.8627407662683677e-17,9.111649381778098e-05
3.4458333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958484401,-5.921646760538319e-18,1.9602447976153756e-17,9.112146315241797e-05
3.4499999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958479906,-6.319818332432077e-18,2.049043937593481e-17,9.112639631012375e-05
3.4541666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958475443,-6.682453535351503e-18,2.1299158416890546e-17,9.113129355426766e-05
3.4583333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958471012,-7.012718912388952e-18,2.203568273474285e-17,9.11361551463017e-05
3.4625,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958466613,-7.313500590924203e-18,2.2706459355084365e-17,9.11409813457745e-05
3.466666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958462247,-7.587423888503268e-18,2.3317348688978317e-17,9.114577241034511e-05
3.470833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958457911,-7.83688808002284e-18,2.3873692725555564e-17,9.11505285957969e-05
3.475,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958453608,-8.064068597767306e-18,2.4380367063834063e-17,9.115525015605106e-05
3.4791666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958449336,-8.270957993895712e-18,2.4841814180713543e-17,9.115993734318025e-05
3.4833333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958445094,-8.459374140970968e-18,2.526206791990576e-17,9.116459040742203e-05
3.4875,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958440883,-8.630971237721086e-18,2.564480094462934e-17,9.116920959719223e-05
3.4916666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958436702,-8.787261915389521e-18,2.599336305351266e-17,9.11737951590982e-05
3.495833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958432552,-8.723429961997526e-18,2.6104665702133164e-17,9.117834733795195e-05
3.5,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958428432,-8.463835362684092e-18,2.600462246466485e-17,9.118286637678331e-05
3.5041666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958424342,-8.227440633342314e-18,2.5913551124884842e-17,9.118735251685279e-05
3.5083333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.999999995842028,-8.01214492998158e-18,2.583062215948644e-17,9.119180599766454e-05
3.5124999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958416249,-7.81607535062766e-18,2.57550994457393e-17,9.11962270569791e-05
3.5166666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958412247,-7.637511672254881e-18,2.5686316539370224e-17,9.120061593082613e-05
3.5208333333333335,0.8984380085531802,0.3260046889181201,0.049996370864627174,0.9999999958408273,-7.474894562508574e-18,2.56236783926728e-17,9.120497285351695e-05
3.525,0.8984380085531802,0.3260046889181201,0.04999637086462718,0.9999999958404329,-7.326793231856126e-18,2.5566640036486327e-17,9.12092980576571e-05
3.529166666666667,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958400413,-7.191909684595839e-18,2.5514701437878732e-17,9.121359177415876e-05
3.533333333333333,0.8984380085531802,0.3260046889181201,0.049996370864627195,0.9999999958396525,-7.069062136974751e-18,2.5467395423832526e-17,9.121785423225305e-05
3.5375,0.8984380085531802,0.3260046889181201,0.049996370864627195,0.9999999958392665,-6.95717555883003e-18,2.5424302690527307e-17,9.122208565950227e-05
3.5416666666666665,0.8984380085531802,0.3260046889181201,0.049996370864627195,0.9999999958388833,-6.855291834254123e-18,2.5385052232864043e-17,9.122628628181206e-05
3.5458333333333334,0.8984380085531802,0.3260046889181201,0.049996370864627195,0.999999995838503,-6.76250297794162e-18,2.5349310473548794e-17,9.123045632344346e-05
3.55,0.8984380085531802,0.3260046889181201,0.049996370864627195,0.9999999958381253,-6.678002771422405e-18,2.5316760918056022e-17,9.12345960070249e-05
3.5541666666666667,0.8984380085531802,0.3260046889181201,0.049996370864627195,0.9999999958377503,-6.601051825611199e-18,2.5287106066230988e-17,9.123870555356406e-05
3.558333333333333,0.8984380085531802,0.3260046889181201,0.049996370864627195,0.9999999958373781,-6.530966879127559e-18,2.526008933834846e-17,9.124278518245964e-05
3.5625,0.8984380085531802,0.3260046889181201,0.049996370864627195,0.9999999958370086,-6.467136926518697e-18,2.523547485622571e-17,9.124683511151316e-05
3.5666666666666664,0.8984380085531802,0.3260046889181201,0.049996370864627195,0.9999999958366407,-6.408998984663387e-18,2.5213059297417574e-17,9.125085555694042e-05
3.5708333333333333,0.8984380085531802,0.3260046889181201,0.049996370864627195,0.9999999958362765,-6.356041334790402e-18,2.5192642888810516e-17,9.125484673338345e-05
3.5749999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462719,0.9999999958359149,-6.307804506548584e-18,2.5174049306135616e-17,9.125880885392137e-05
3.5791666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462718,0.999999995835556,-6.2638832056371924e-18,2.5157112311800928e-17,9.126274213008221e-05
3.5833333333333335,0.8984380085531802,0.3260046889181201,0.049996370864627174,0.9999999958351996,-6.2238829693174156e-18,2.514169288573952e-17,9.126664677185405e-05
3.5875,0.8984380085531802,0.3260046889181201,0.04999637086462717,0.9999999958348459,-6.187448138241086e-18,2.5127660320662276e-17,9.127052298769625e-05
3.591666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462716,0.9999999958344947,-6.154275609016635e-18,2.5114886189364528e-17,9.127437098455058e-05
3.595833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995834146,-6.124071419636416e-18,2.5103253836115465e-17,9.127819096785227e-05
3.6,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958337998,-6.096563315909078e-18,2.5092650790325705e-17,9.128198314154097e-05
3.6041666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958334562,-6.071489029486301e-18,2.508299452553668e-17,9.128574770807162e-05
3.6083333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995833115,-6.048630194431916e-18,2.5074198959566448e-17,9.128948486842533e-05
3.6125,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958327763,-6.027795304618598e-18,2.5066188677314645e-17,9.129319482212002e-05
3.6166666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958324401,-6.008826446075585e-18,2.5058893312094473e-17,9.129687776722113e-05
3.620833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958321063,-5.9915423115059385e-18,2.505225808371625e-17,9.130053390035218e-05
3.625,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958317749,-5.9757922323688075e-18,2.504621813865575e-17,9.130416341670524e-05
3.6291666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958314459,-5.961457528580377e-18,2.5040722568465927e-17,9.13077665100514e-05
3.6333333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958311193,-5.948402671911031e-18,2.5035719659327358e-17,9.13113433727511e-05
3.6374999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958307951,-5.936509500352602e-18,2.5031167268676196e-17,9.131489419576434e-05
3.6416666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958304733,-5.9256728640946466e-18,2.5027020336525225e-17,9.131841916866096e-05
3.6458333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958301538,-5.915804010683431e-18,2.5023241549854048e-17,9.132191847963073e-05
3.65,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958298366,-5.906808009216403e-18,2.5019793900646608e-17,9.132539231549338e-05
3.654166666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958295216,-5.898611835013433e-18,2.5016651627966907e-17,9.132884086170858e-05
3.658333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995829209,-5.89115283118517e-18,2.5013792089987696e-17,9.133226430238586e-05
3.6625,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958288985,-5.88434877323112e-18,2.501118877547282e-17,9.133566282029442e-05
3.6666666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958285903,-5.878142649508928e-18,2.500882376078768e-17,9.13390365968729e-05
3.6708333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958282845,-5.87248709900491e-18,2.5006669391833627e-17,9.134238581223904e-05
3.675,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958279808,-5.867325918753593e-18,2.5004708003006115e-17,9.134571064519934e-05
3.6791666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958276793,-5.8626227289760626e-18,2.5002916223577284e-17,9.134901127325858e-05
3.683333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.99999999582738,-5.858350443088443e-18,2.500128365207165e-17,9.135228787262927e-05
3.6875,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958270829,-5.854461842250031e-18,2.499980213708983e-17,9.135554061824114e-05
3.6916666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958267879,-5.850924783646232e-18,2.4998450992600373e-17,9.135876968375037e-05
3.6958333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995826495,-5.8476949500045244e-18,2.499722549911647e-17,9.136197524154896e-05
3.6999999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958262042,-5.8447547777270364e-18,2.4996112178478956e-17,9.136515746277385e-05
3.7041666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958259156,-5.842076901666226e-18,2.4995093135760252e-17,9.136831651731612e-05
3.7083333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995825629,-5.839642079180667e-18,2.499416453637986e-17,9.137145257383006e-05
3.7125,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958253446,-5.837434692491126e-18,2.499331918756916e-17,9.137456579974211e-05
3.716666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958250622,-5.835428670976428e-18,2.4992551586856003e-17,9.137765636125986e-05
3.720833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958247818,-5.833596312288647e-18,2.499185577745622e-17,9.13807244233809e-05
3.725,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958245035,-5.8319266487779025e-18,2.4991215933415466e-17,9.138377014990162e-05
3.7291666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958242272,-5.830395913024669e-18,2.499063295705042e-17,9.138679370342598e-05
3.7333333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958239528,-5.8290007946939e-18,2.4990098846009655e-17,9.138979524537418e-05
3.7375,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958236805,-5.827736615338636e-18,2.4989604994859268e-17,9.139277493599127e-05
3.7416666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958234101,-5.826581551445618e-18,2.4989165454355285e-17,9.13957329343557e-05
3.745833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958231418,-5.82552214896947e-18,2.4988754789233058e-17,9.139866939838786e-05
3.75,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958228754,-5.824543500806086e-18,2.498837512752844e-17,9.140158448485842e-05
3.7541666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958226109,-5.823649227556019e-18,2.498802523914508e-17,9.140447834939679e-05
3.7583333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958223483,-5.8228409499247964e-18,2.498770705066751e-17,9.140735114649938e-05
3.7624999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958220877,-5.822117853076168e-18,2.4987418235108e-17,9.141020302953788e-05
3.7666666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958218289,-5.821465083777079e-18,2.4987157142226916e-17,9.141303415076739e-05
3.7708333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995821572,-5.820872857894311e-18,2.4986916394948126e-17,9.141584466133463e-05
3.775,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958213169,-5.820339543323103e-18,2.498669435631565e-17,9.141863471128594e-05
3.779166666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958210637,-5.819849499867675e-18,2.498649684500063e-17,9.142140444957533e-05
3.783333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958208123,-5.819393586455684e-18,2.4986319154404595e-17,9.142415402407241e-05
3.7875,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958205628,-5.818984393045379e-18,2.4986152800906068e-17,9.14268835815703e-05
3.7916666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958203151,-5.818618965242375e-18,2.4985991008626165e-17,9.142959326779345e-05
3.7958333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958200692,-5.818271471570087e-18,2.4985843452315085e-17,9.143228322740545e-05
3.8,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995819825,-5.8179347941243585e-18,2.4985714997360035e-17,9.143495360401672e-05
3.8041666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958195827,-5.8176088339967395e-18,2.4985602108431883e-17,9.14376045401922e-05
3.808333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958193421,-5.8173105734551e-18,2.4985498778274196e-17,9.144023617745894e-05
3.8125,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958191031,-5.817040995321197e-18,2.4985409814506024e-17,9.144284865631368e-05
3.8166666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995818866,-5.8168019193804904e-18,2.4985332251856348e-17,9.144544211623033e-05
3.8208333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958186305,-5.816581578805435e-18,2.4985255187833493e-17,9.144801669566744e-05
3.8249999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958183968,-5.816376672013409e-18,2.4985189862830802e-17,9.145057253207556e-05
3.8291666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958181648,-5.8161865106945314e-18,2.4985138748891016e-17,9.14531097619046e-05
3.8333333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958179344,-5.816014522404471e-18,2.4985095459293122e-17,9.14556285206111e-05
3.8375,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958177057,-5.8158583250679775e-18,2.498505168095184e-17,9.14581289426655e-05
3.841666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958174787,-5.815708643908014e-18,2.4985016505557118e-17,9.146061116155926e-05
3.845833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958172533,-5.8155786482649186e-18,2.498498986800198e-17,9.146307530981204e-05
3.85,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958170296,-5.815468254939476e-18,2.498496839143588e-17,9.146552151897875e-05
3.8541666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958168074,-5.815375860106345e-18,2.498495403071814e-17,9.146794991965656e-05
3.8583333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958165869,-5.815289813231261e-18,2.498494246225248e-17,9.147036064149189e-05
3.8625,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995816368,-5.815208292739249e-18,2.4984935090916666e-17,9.147275381318735e-05
3.8666666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958161507,-5.815135234664463e-18,2.4984931853008993e-17,9.147512956250856e-05
3.870833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995815935,-5.815079337660864e-18,2.498493190870296e-17,9.147748801629103e-05
3.875,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958157209,-5.815029121963193e-18,2.498492847623285e-17,9.147982930044689e-05
3.8791666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958155082,-5.814967571518964e-18,2.4984917434393847e-17,9.148215353997162e-05
3.8833333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958152972,-5.814911966091192e-18,2.4984904717292086e-17,9.148446085895074e-05
3.8874999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958150877,-5.8148627774554085e-18,2.4984893514451528e-17,9.148675138056642e-05
3.8916666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958148796,-5.8148226256022044e-18,2.4984878410623273e-17,9.148902522710405e-05
3.8958333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958146731,-5.814778188248639e-18,2.498486976007881e-17,9.149128251995878e-05
3.9,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958144681,-5.814744398078873e-18,2.498487090944964e-17,9.149352337964203e-05
3.904166666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958142646,-5.814720627971025e-18,2.4984874554626736e-17,9.149574792578785e-05
3.908333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958140625,-5.81469586471652e-18,2.4984869632423333e-17,9.149795627715937e-05
3.9125,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958138619,-5.8146830026865684e-18,2.498486450563051e-17,9.150014855165511e-05
3.9166666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958136627,-5.814667215617748e-18,2.4984857840909635e-17,9.15023248663153e-05
3.9208333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995813465,-5.814653117339286e-18,2.498484293523005e-17,9.150448533732812e-05
3.925,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958132687,-5.814638748012782e-18,2.4984829446786506e-17,9.150663008003585e-05
3.9291666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958130739,-5.814632229296574e-18,2.4984821230008738e-17,9.150875920894112e-05
3.933333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958128805,-5.814629346426893e-18,2.4984820332436326e-17,9.151087283771296e-05
3.9375,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958126885,-5.814631711508891e-18,2.4984827121114854e-17,9.15129710791929e-05
3.9416666666666664,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958124979,-5.814638173662414e-18,2.4984832759212446e-17,9.151505404540095e-05
3.9458333333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958123087,-5.8146425640040916e-18,2.4984840568346964e-17,9.151712184754163e-05
3.9499999999999997,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958121208,-5.8146403702217555e-18,2.498485188199224e-17,9.15191745960099e-05
3.9541666666666666,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958119343,-5.814626791640125e-18,2.498486257539826e-17,9.1521212400397e-05
3.9583333333333335,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958117491,-5.814611945201711e-18,2.4984877137208547e-17,9.152323536949638e-05
3.9625,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958115653,-5.814599127623188e-18,2.4984898377905676e-17,9.152524361130946e-05
3.966666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958113828,-5.8145972253677775e-18,2.4984924868583454e-17,9.15272372330514e-05
3.970833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958112016,-5.814601990916318e-18,2.498495499250676e-17,9.152921634115685e-05
3.975,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958110217,-5.81460737091995e-18,2.498497070101608e-17,9.153118104128556e-05
3.9791666666666665,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958108432,-5.8146148080002046e-18,2.4984988395389884e-17,9.153313143832814e-05
3.9833333333333334,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995810666,-5.814619218659864e-18,2.498500954869062e-17,9.153506763641154e-05
3.9875,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.99999999581049,-5.8146036394855514e-18,2.4985035098047452e-17,9.153698973890468e-05
3.9916666666666667,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.9999999958103154,-5.814596390824667e-18,2.4985060228933273e-17,9.153889784842398e-05
3.995833333333333,0.8984380085531802,0.3260046889181201,0.04999637086462715,0.999999995810142,-5.814585695931297e-18,2.4985084233456393e-17,9.154079206683876e-05


==> figures/data/nonlinear_friction_dojo_1.0e-10.csv <==
F,x,grad
0.001,2.2001974502261038e-11,2.3106096214142727e-8
0.002,4.401594329569031e-11,2.3124474168856324e-8
0.003,6.605396764805525e-11,2.3155159922794157e-8
0.004,8.812813090789049e-11,2.3198237064647745e-8
0.005,1.1025068317833583e-10,2.3253822423185966e-8
0.006,1.324339590157683e-10,2.3322066033948376e-8
0.007,1.546904420492989e-10,2.3403151050427342e-8
0.008,1.7703285714857492e-10,2.3497293555330145e-8
0.009,1.9947414799707274e-10,2.3604742549476754e-8
0.01,2.220275143494344e-10,2.3725780151639954e-8
0.011,2.447064881209432e-10,2.3860721709567657e-8
0.012,2.6752487684137717e-10,2.4009916099743123e-8
0.013,2.904968912690332e-10,2.4173746404621002e-8
0.014,3.1363717740639413e-10,2.4352630367818764e-8
0.015,3.3696070897543223e-10,2.4547021770793267e-8
0.016,3.604830254859902e-10,2.4757411365428086e-8
0.017,3.8422012104019736e-10,2.4984328517163592e-8
0.018,4.0818858377884243e-10,2.522834297025156e-8
0.019,4.324055606718836e-10,2.549006712371238e-8
0.02,4.568887937073381e-10,2.5770158251781085e-8
0.021,4.816567798442281e-10,2.6069321457100615e-8
0.022,5.067286729731601e-10,2.6388312968084194e-8
0.023,5.321244324413477e-10,2.672794373603793e-8
0.024,5.578648754458476e-10,2.70890832099191e-8
0.025,5.839716180059854e-10,2.7472664165806295e-8
0.026,6.104673882238282e-10,2.787968744755176e-8
0.027,6.373757766395426e-10,2.8311227595612112e-8
0.028,6.647216075996162e-10,2.8768438875559357e-8
0.029,6.925308205432023e-10,2.925256211705474e-8
0.03,7.208306747571839e-10,2.976493196360508e-8
0.031,7.496497539879089e-10,3.0306985188133244e-8
0.032,7.790181528520475e-10,3.0880269741295765e-8
0.033,8.089675313244279e-10,3.148645472128564e-8
0.034,8.395313506549346e-10,3.212734144275587e-8
0.035,8.70744799393092e-10,3.280487584911285e-8
0.036,9.026451846865592e-10,3.352116195731725e-8
0.037,9.35271944266731e-10,3.4278477023530483e-8
0.038,9.6866685455421e-10,3.50792884851181e-8
0.039,1.0028742718365174e-9,3.5926272723418866e-8
0.04,1.0379412909995744e-9,3.68223359914488e-8
0.041,1.0739180145545985e-9,3.7770637884015916e-8
0.042,1.1108578479314816e-9,3.877461783874381e-8
0.043,1.1488177284743142e-9,3.983802449036844e-8
0.044,1.1878584987209974e-9,4.0964949132860086e-8
0.045,1.2280452777361138e-9,4.215986324496157e-8
0.046,1.2694477636138974e-9,4.342766094511674e-8
0.047,1.3121407878424104e-9,4.4773707141843036e-8
0.048,1.3562047660765437e-9,4.6203892101193134e-8
0.049,1.4017262120914457e-9,4.772469390790235e-8
0.05,1.4487984921784419e-9,4.9343249219901966e-8
0.051,1.497522312578679e-9,5.1067434603258026e-8
0.052,1.548006673484975e-9,5.290595973539425e-8
0.053,1.6003697091539515e-9,5.4868474708147374e-8
0.054,1.6547395588793133e-9,5.6965693639998706e-8
0.055,1.7112557382381256e-9,5.920953787263983e-8
0.056,1.7700701617898858e-9,6.161330210474603e-8
0.057,1.8313488433656818e-9,6.419184781503163e-8
0.058,1.8952733508807567e-9,6.69618296700314e-8
0.059,1.962042837304342e-9,6.994196032339417e-8
0.06,2.031876273983079e-9,7.315332288815314e-8
0.061,2.10501486305032e-9,7.661973929762312e-8
0.062,2.181725093590813e-9,8.036820848822402e-8
0.063,2.26230210262227e-9,8.442942716069269e-8
0.064,2.347073684201612e-9,8.883841455809006e-8
0.065,2.436404907695058e-9,9.363526272121448e-8
0.066,2.5307037036440684e-9,9.88660439626976e-8
0.067,2.6304272670967677e-9,1.0458391346279684e-7
0.068,2.7360897835353075e-9,1.1085045666936467e-7
0.069,2.848271616144282e-9,1.1773734543973902e-7
0.07,2.9676304614708934e-9,1.253283867463928e-7
0.071,3.0949144393147168e-9,1.3372207422479576e-7
0.072,3.23097853148223e-9,1.430347881914429e-7
0.073,3.376804136108501e-9,1.5340483958681263e-7
0.074,3.5335234855301394e-9,1.6499762335309144e-7
0.075,3.7024498708698737e-9,1.780122414141161e-7
0.076,3.885115260145263e-9,1.926900956683575e-7
0.077,4.083317845455888e-9,2.093261503355315e-7
0.078,4.299182663668329e-9,2.2828385535245135e-7
0.079,4.535239268412404e-9,2.5001515591149825e-7
0.08,4.794522984084789e-9,2.75087672152452e-7
0.081,5.080707882802811e-9,3.0422214111203164e-7
0.082,5.398284306991046e-9,3.3834480357430867e-7
0.083,5.7527987955017354e-9,3.786619608536768e-7
0.084,6.151184227999819e-9,4.267681131819856e-7
0.085,6.602221875440602e-9,4.848061478934795e-7
0.086,7.117201355424044e-9,5.557103120557017e-7
0.087,7.710885174018413e-9,6.435847369812287e-7
0.088,8.402955598073414e-9,7.543113716645956e-7
0.089,9.220250189376903e-9,8.965611654532246e-7
0.09,1.0200338419237166e-8,1.0835459010261062e-6
0.091,1.1397481486771457e-8,1.336202379365048e-6
0.092,1.289305989418177e-8,1.6893222935077113e-6
0.093,1.4814932620292625e-8,2.2042097414631814e-6
0.094,1.7376138814389426e-8,2.9972119435006664e-6
0.095,2.0959985487894156e-8,4.311733835105081e-6
0.096,2.6332542883016043e-8,6.729983939224305e-6
0.097,3.527892398644763e-8,1.1948538091188789e-5
0.098,5.313793643196657e-8,2.681914525702878e-5
0.099,1.0629676352070389e-7,0.00010619874847733746
0.1,1.7399100921483422e-6,0.018937577749001955
0.101,9.748795429145418e-5,0.09998406438924355
0.102,0.00019748009916704834,0.09999626013656504
0.103,0.00029747761506216373,0.09999836954483546
0.104,0.00039747639667082803,0.0999990906597977
0.105,0.0004974756730162905,0.09999942050609602
0.106,0.0005974751936064139,0.09999959844129479
0.107,0.0006974748526346224,0.09999970525716011
0.108,0.0007974745976971305,0.0999997743810618
0.109,0.0008974743998757507,0.09999982167753146
0.11,0.000997474241906595,0.09999985546242682
0.111,0.0010974741128465962,0.09999988043675351
0.112,0.001197474005423227,0.09999989942086736
0.113,0.0012974739146145448,0.09999991419020075
0.114,0.0013974738368412723,0.09999992590771661
0.115,0.0014974737694831094,0.09999993536105874
0.116,0.0015974737105782365,0.09999994309908765
0.117,0.0016974736586282688,0.09999994951378759
0.118,0.0017974736124691795,0.09999995489116807
0.119,0.001897473571183039,0.09999995944388514
0.12,0.0019974735340363265,0.0999999633327225
0.121,0.0020974735004352977,0.09999996668106981
0.122,0.0021974734698950063,0.09999996958490176
0.123,0.0022974734420148804,0.0999999721197744
0.124,0.002397473416461517,0.09999997434583043
0.125,0.0024974733929545912,0.09999997631142532
0.126,0.0025974733712574444,0.09999997805579634
0.127,0.002697473351168443,0.09999997961105091
0.128,0.002797473332514918,0.09999998100366819
0.129,0.0028974733151478113,0.09999998225564422
0.13,0.0029974732989382492,0.09999998338537246
0.131,0.003097473283773973,0.09999998440833065
0.132,0.0031974732695567174,0.09999998533761811
0.133,0.0032974732562002355,0.09999998618438205
0.134,0.003397473243628379,0.09999998695815643
0.135,0.00349747323177372,0.0999999876671348
0.136,0.003597473220576448,0.09999998831839049
0.137,0.003697473209983235,0.09999998891805534
0.138,0.003797473199946122,0.09999998947146634
0.139,0.0038974731904223036,0.0999999899832868
0.14,0.003997473181373279,0.09999999045760523
0.141,0.004097473172764192,0.09999999089801892
0.142,0.004197473164563654,0.09999999130770265
0.143,0.0042974731567429906,0.09999999168946787
0.144,0.00439747314927628,0.09999999204581053
0.145,0.004497473142140015,0.09999999237895335
0.146,0.004597473135312453,0.09999999269088033
0.147,0.00469747312877398,0.099999992983368
0.148,0.004797473122506456,0.09999999325800948
0.149,0.004897473116493239,0.09999999351623817
0.15,0.004997473110719129,0.09999999375934564
0.151,0.005097473105170005,0.09999999398849874
0.152,0.0051974730998328635,0.09999999420475347
0.153,0.005297473094695737,0.0999999944090676
0.154,0.005397473089747504,0.09999999460231121
0.155,0.005497473084977767,0.09999999478527644
0.156,0.005597473080377027,0.09999999495868551
0.157,0.0056974730759362935,0.09999999512319849
0.158,0.005797473071647362,0.09999999527941854
0.159,0.005897473067502489,0.099999995427899
0.16,0.005997473063494533,0.09999999556914746
0.161,0.006097473059616655,0.09999999570363038
0.162,0.006197473055862573,0.09999999583177707
0.163,0.006297473052226431,0.09999999595398334
0.164,0.006397473048702674,0.09999999607061444
0.165,0.0064974730452861205,0.09999999618200764
0.166,0.006597473041971901,0.09999999628847538
0.167,0.006697473038755535,0.09999999639030671
0.168,0.006797473035632493,0.09999999648776986
0.169,0.006897473032598783,0.09999999658111394
0.17,0.006997473029650635,0.09999999667057036
0.171,0.007097473026784429,0.09999999675635447
0.172,0.007197473023996737,0.09999999683866684
0.173,0.007297473021284286,0.09999999691769464
0.174,0.007397473018644087,0.09999999699361223
0.175,0.007497473016073228,0.09999999706658277
0.176,0.007597473013568987,0.09999999713675875
0.177,0.007697473011128781,0.09999999720428272
0.178,0.007797473008750081,0.09999999726928852
0.179,0.007897473006430617,0.09999999733190143
0.18,0.007997473004168181,0.09999999739223886
0.181,0.008097473001960577,0.09999999745041133
0.182,0.008197472999805893,0.09999999750652275
0.183,0.00829747299770219,0.09999999756067048
0.184,0.0083974729956476,0.09999999761294656
0.185,0.008497472993640464,0.0999999976634374
0.186,0.008597472991679051,0.09999999771222448
0.187,0.008697472989761859,0.09999999775938498
0.188,0.008797472987887361,0.09999999780499123
0.189,0.008897472986054136,0.09999999784911211
0.19,0.008997472984260763,0.0999999978918122
0.191,0.00909747298250598,0.09999999793315296
0.192,0.0091974729807885,0.09999999797319228
0.193,0.009297472979107114,0.09999999801198525
0.194,0.009397472977460684,0.09999999804958382
0.195,0.00949747297584809,0.09999999808603745
0.196,0.00959747297426835,0.09999999812139283
0.197,0.009697472972720354,0.09999999815569452
0.198,0.009797472971203189,0.09999999818898458
0.199,0.009897472969715958,0.09999999822130329
0.2,0.009997472968257658,0.09999999825268857


==> figures/data/nonlinear_friction_dojo_1.0e-4.csv <==
F,x,grad
0.001,9.738902984818553e-6,0.011459304551498406
0.002,1.970338750592801e-5,0.011473370946705386
0.003,2.95587610908389e-5,0.011477174375236121
0.004,3.941855173374917e-5,0.011482503332200522
0.005,4.928423814143875e-5,0.01148936219551877
0.006,5.915730563187704e-5,0.011497756530804804
0.007,6.90392477031828e-5,0.011507693045678426
0.008,7.893156754508072e-5,0.011519179535993906
0.009,8.883577948495338e-5,0.011532224825100102
0.01,9.875341036209994e-5,0.011546838697354645
0.011,0.00010868600082562709,0.011563031827187875
0.012,0.00011863510655336617,0.011580815704995018
0.013,0.00012860229939053774,0.011600202561126384
0.014,0.0001385891684087575,0.011621205289263649
0.015,0.00014859732088745052,0.011643837370256316
0.016,0.00015821516579487112,0.01166586618951513
0.017,0.0001682457914760305,0.011691764628357993
0.018,0.00017830280927197035,0.011719334370234114
0.019,0.00018838792178267253,0.011748590661535531
0.02,0.00019850285422615016,0.011779549000663248
0.021,0.0002086493550458217,0.01181222508155675
0.022,0.00021882919647147453,0.011846634742094643
0.023,0.00022904417504121272,0.01188279391748557
0.024,0.00023929611208804502,0.011920718598660042
0.025,0.0002495868541985409,0.01196042479551649
0.026,0.0002599182736464325,0.012001928504881243
0.027,0.0002702922688064229,0.012045245683028406
0.028,0.00028071076455214754,0.012090392222329561
0.029,0.00029117571264045865,0.01213738393186472
0.03,0.00030168909208562076,0.012186236521606976
0.031,0.00031225290952464966,0.01223696558982469
0.032,0.00032286919957584114,0.01228958661341123
0.033,0.0003335400251912897,0.012344114940769247
0.034,0.0003442674780037018,0.01240056578690425
0.035,0.0003550536786678098,0.012458954230612796
0.036,0.00036590077719661685,0.012519295213114557
0.037,0.0003768109532905094,0.012581603538430098
0.038,0.00038778641666020226,0.012645893874663517
0.039,0.0003988294073406916,0.012712180756591375
0.04,0.0004099421959957151,0.012780478589037381
0.041,0.0004211270842120735,0.01285080165101864
0.042,0.0004323864047807785,0.0129231641006618
0.043,0.00044372252196388955,0.012997579980709863
0.044,0.00045513783174655774,0.013074063224759437
0.045,0.0004666347620708892,0.013152627664214978
0.046,0.00047821577305254075,0.01323328703579254
0.047,0.0004898833571755166,0.013316054990074667
0.048,0.0005016400394677992,0.01340094510086274
0.049,0.0005134883776529776,0.013487970875806244
0.05,0.0005254309622809871,0.013577145768093457
0.051,0.0005374704168347511,0.013668483189983028
0.052,0.0005496093978142616,0.01376199652779847
0.053,0.0005618505947989361,0.013857699159317727
0.054,0.0005741967304871997,0.01395560447334726
0.055,0.0005866505607192087,0.014055725892166082
0.056,0.0005992148744803583,0.014158076897102767
0.057,0.000611892493891571,0.014262671057872257
0.058,0.0006246862741919319,0.014369522065801955
0.059,0.0006375991037136967,0.014478643771790957
0.06,0.0006506339038616051,0.014590050229573237
0.061,0.0006637936291014992,0.014703755744570968
0.062,0.000677081266964842,0.014819774929312503
0.063,0.0006904998380860033,0.014938122766252383
0.064,0.0007040523962764036,0.015058814678116695
0.065,0.0007177420286554528,0.015181866607526419
0.066,0.0007315718558530434,0.015307295105799324
0.067,0.0007455450323002289,0.015435117432962742
0.068,0.0007596647341941349,0.015565351654428728
0.069,0.0007739341950135114,0.015698016806517747
0.07,0.0007883566743911214,0.015833132997070277
0.071,0.0008029354674263464,0.015970721569071568
0.072,0.0008176739066416759,0.01611080527173885
0.073,0.0008325753633477528,0.016253408448888063
0.074,0.0008476432493102671,0.01639855724715561
0.075,0.0008628810187612914,0.01654627984598458
0.076,0.0008782921708090443,0.01669660671057933
0.077,0.0008938802523014741,0.016849570871229135
0.078,0.0009096488612040472,0.017005208229215075
0.079,0.0009256016505616804,0.01716355789416014
0.08,0.0009417423331214507,0.017324662553734892
0.081,0.0009580746866999116,0.0174885688790433
0.082,0.0009746025603851462,0.017655327969345203
0.083,0.0009913298816813328,0.01782499583934326
0.084,0.0010082606647041454,0.017997633952577842
0.085,0.0010253990195561993,0.018173309806061855
0.086,0.0010427491630199055,0.018352097569996572
0.087,0.0010603154307230569,0.01853407878853679
0.088,0.001078102290948291,0.018719343146588085
0.089,0.0010961143602795395,0.018907989310669816
0.09,0.001114356421293564,0.01910012584874501
0.091,0.0011328334425379084,0.01929587223929411
0.092,0.0011515506010588358,0.01949535997728077
0.093,0.0011705133077756973,0.01969873378716354
0.094,0.0011897272360330748,0.019906152954314638
0.095,0.001209198353700761,0.020117792787012645
0.096,0.001228932959242618,0.020333846222482212
0.097,0.001248937722216223,0.020554525592447484
0.098,0.0012692197287307461,0.020780064564919144
0.099,0.001289786532446864,0.02101072028050698
0.1,0.0013106462117751375,0.021246775702555565
0.101,0.0013318074340075764,0.021488542205367424
0.102,0.0013532795271914448,0.021736362420628465
0.103,0.001375072560652757,0.02199061336957521
0.104,0.0013971974351566687,0.022251709905661478
0.105,0.0014196659838008564,0.02252010849431665
0.106,0.001442491084799859,0.02279631135601521
0.107,0.0014656867874351413,0.0230808709950866
0.108,0.0014892684524644758,0.023374395138642003
0.109,0.0015132529083449501,0.023677552092392973
0.11,0.0015376586245786066,0.023991076524229694
0.111,0.0015625059033988046,0.024315775655869988
0.112,0.0015878170907955254,0.024652535832466328
0.113,0.0016136168075114605,0.02500232939941867
0.114,0.0016399322000375718,0.025366221778272413
0.115,0.0016667932107673903,0.02574537856836532
0.116,0.001694232865144529,0.0261410724280564
0.117,0.001722287571864525,0.026554689386110265
0.118,0.0017509974296897699,0.026987734102963835
0.119,0.0017804065347901859,0.027441833424728723
0.12,0.0018105632611158811,0.027918737469461708
0.121,0.0018415205072099374,0.028420317135468266
0.122,0.001873335894346516,0.028948556665417603
0.123,0.0019060718534613262,0.02950553988317155
0.124,0.0019397955792637023,0.030093428255558642
0.125,0.001974578797192285,0.030714428924725104
0.126,0.002010497287397054,0.03137075088979794
0.127,0.002047630107434774,0.03206454782389872
0.128,0.0020863704946038997,0.03279745640787481
0.129,0.002126185004523015,0.033572051442853856
0.13,0.002167458314734749,0.03438946921425993
0.131,0.0022102674977900996,0.035250804116068825
0.132,0.0022546834085230877,0.03615663201009023
0.133,0.002300767916159477,0.037106912771243464
0.134,0.002348571180505141,0.03810091113658233
0.135,0.0023981292110004577,0.0391371463075704
0.136,0.002449461955294787,0.0402133790679752
0.137,0.002502572131326962,0.04132664164340405
0.138,0.002557444943632531,0.04247331058552156
0.139,0.0026140487225961542,0.043649217576033586
0.14,0.0026723364145323342,0.04484978832680756
0.141,0.0027322477548169357,0.046070196745234486
0.142,0.0027937118934442755,0.04730552074092768
0.143,0.002856650221883633,0.04855088742256693
0.144,0.0029209791686286347,0.04980159837867836
0.145,0.002986612777568812,0.05105322942227965
0.146,0.0030534649438855375,0.052301702805592924
0.147,0.0031214512424688635,0.053543332890296606
0.148,0.0031904903356172916,0.05477484832544467
0.149,0.00326050498409091,0.055993394906563326
0.15,0.003331422709114139,0.057196523633161224
0.151,0.003403176164107272,0.05838216826561521
0.152,0.003475703276357151,0.059548616131672207
0.153,0.003548947215311199,0.060694475242827055
0.154,0.003622856236480012,0.06181864006769248
0.155,0.003697383441536631,0.06292025766474472
0.156,0.0037724864866850124,0.06399869532994536
0.157,0.0038481272637590374,0.06505351048132457
0.158,0.003924271572002351,0.06608442317222245
0.159,0.004000888792935796,0.06709129138773946
0.16,0.00407795157712697,0.06807408911474858
0.161,0.004155435547856229,0.06903288706851661
0.162,0.004233319024849909,0.06996783589498429
0.163,0.0043115827693352175,0.07087915163486672
0.164,0.004390209750668515,0.07176710322146272
0.165,0.00446918493372553,0.07263200178953665
0.166,0.004548495086240116,0.07347419157848996
0.167,0.004628128604404384,0.07429404223157687
0.168,0.004708075355381446,0.07509194231159895
0.169,0.00478832653509544,0.07586829386884159
0.17,0.004868874539730634,0.07662350791930737
0.171,0.004949712849431213,0.07735800070602535
0.172,0.0050308359228064025,0.07807219063405849
0.173,0.00511223910104303,0.07876649578251307
0.174,0.005193918520209819,0.07944133191097365
0.175,0.005275871030951118,0.08009711088969845
0.176,0.005358094124378997,0.08073423948963242
0.177,0.005440585863472029,0.08135311848115041
0.178,0.005523344819127992,0.08195414199338424
0.179,0.005606370010213989,0.08253769709703523
0.18,0.005689660847160575,0.08310416357274167
0.181,0.005773217078442814,0.08365391383742711
0.182,0.005857038739711447,0.08418731300151382
0.183,0.005941126105157599,0.08470471903362942
0.184,0.006025479640850035,0.08520648301201099
0.185,0.006110099960059445,0.08569294944395356
0.186,0.006194987780005313,0.08616445664011646
0.187,0.00628014388062317,0.0866213371206537
0.188,0.006365569064652986,0.08706391805097893
0.189,0.006451264119735484,0.08749252168164863
0.19,0.006537229781934473,0.08790746579628793
0.191,0.006623466701616234,0.08830906413937056
0.192,0.00670997541088042,0.08869762683421244
0.193,0.006796756293667963,0.0890734607646714
0.194,0.006883809558004621,0.0894368699265492
0.195,0.006971135210888238,0.08978815573675843
0.196,0.00705873303601491,0.09012761729484184
0.197,0.007146602573813671,0.0904555516054863
0.198,0.0072347431075157845,0.09077225369602705
0.199,0.007323153645103939,0.09107801680758276
0.2,0.007411832914260458,0.09137313236027532


==> figures/data/nonlinear_friction_dojo_1.0e-5.csv <==
F,x,grad
0.001,1.8345384485263616e-6,0.0019979969843226144
0.002,3.7975906887111676e-6,0.0019977860114420375
0.003,5.698328332478611e-6,0.0019999020377361233
0.004,7.6013740170133e-6,0.002002870597832374
0.005,9.507493803975084e-6,0.0020066980286649327
0.006,1.141746066263212e-5,0.0020113924295940056
0.007,1.3332056073007844e-5,0.002016963636955538
0.008,1.5252071595178808e-5,0.0020234231958924822
0.009,1.717831040350576e-5,0.0020307843310235496
0.01,1.911158878490412e-5,0.0020390619175846727
0.011,2.105273760315984e-5,0.002048272454690481
0.012,2.300260373256124e-5,0.002058434042301649
0.013,2.4962051466076785e-5,0.0020695663633735983
0.014,2.693196390354647e-5,0.0020816906725015017
0.015,2.8913244327470147e-5,0.0020948297921904667
0.016,3.082202716742592e-5,0.0021084990149754512
0.017,3.281928945347362e-5,0.002123651830815776
0.018,3.4829908557712505e-5,0.0021398870043047302
0.019,3.685480473085804e-5,0.0021572327897580457
0.02,3.889492044815315e-5,0.0021757190412584836
0.021,4.095122158151299e-5,0.0021953772617705593
0.022,4.302469860796289e-5,0.002216240662354796
0.023,4.5116367863800104e-5,0.0022383442313908875
0.024,4.722727285289826e-5,0.002261724813676724
0.025,4.935848561851659e-5,0.0022864211992618014
0.026,5.151110818774021e-5,0.0023124742218809447
0.027,5.3686274097800915e-5,0.0023399268668863106
0.028,5.5885150014113434e-5,0.002368824388618596
0.029,5.810893744981939e-5,0.002399214437220654
0.03,6.0358874597547366e-5,0.002431147194956396
0.031,6.263623828427426e-5,0.0024646755221810926
0.032,6.494234606137455e-5,0.002499855113179839
0.033,6.727855844261537e-5,0.00253674466217817
0.034,6.964628130411279e-5,0.0025754060399078684
0.035,7.204696846118377e-5,0.00261590448119744
0.036,7.44821244393387e-5,0.0026583087841392187
0.037,7.695330745750479e-5,0.0027026915214664717
0.038,7.946213264416028e-5,0.0027491292648580967
0.039,8.201027550883277e-5,0.0027977028229650204
0.04,8.459947569421885e-5,0.0028484974940361733
0.041,8.723154103656058e-5,0.002901603334089964
0.042,8.99083519652223e-5,0.0029571154416623393
0.043,9.26318662751483e-5,0.0030151342602158793
0.044,9.540412431017597e-5,0.003075765899380767
0.045,9.822725459804875e-5,0.0031391224762289172
0.046,0.00010110347998249414,0.003205322477859385
0.047,0.0001041987263409531,0.0032765155953939362
0.048,0.00010720427113623166,0.0033490079701941067
0.049,0.00011027154607720518,0.003424762056547237
0.05,0.00011340346831469734,0.0035039293978427646
0.051,0.00011660282807049014,0.0035866668015722583
0.052,0.00011984032984751394,0.0036727206736974385
0.053,0.00012317981584480253,0.0037630526485829432
0.054,0.0001265958347873568,0.0038574781124281923
0.055,0.00013009186450161657,0.003956193767943384
0.056,0.00013367156645243433,0.004059407532285364
0.057,0.00013733879909532374,0.00416733915792501
0.058,0.00014109763237410392,0.004280220878329755
0.059,0.00014495236346845984,0.004398298077056862
0.06,0.00014890753390487202,0.004521829978174419
0.061,0.000152967948153057,0.004651090355113174
0.062,0.00015713869383629687,0.004786368254116802
0.063,0.00016142516369367264,0.004927968727277344
0.064,0.00016583307943651335,0.005076213568844457
0.065,0.00017036851764737812,0.005231442046938428
0.066,0.00017503793787149142,0.005394011620980499
0.067,0.00017984821305029407,0.005564298633257603
0.068,0.0001848066624413853,0.005742698960685477
0.069,0.00018992108715740923,0.0059296286105971156
0.07,0.0001951998084392404,0.006125524241775249
0.071,0.0002006517087492785,0.00633084358953967
0.072,0.00020628627573241305,0.006546065771445498
0.073,0.00021211364903679576,0.006771691448344786
0.074,0.00021814466991656968,0.007008242814818932
0.075,0.0002243909334480742,0.007256263393640361
0.076,0.0002308648430786079,0.007516317612042434
0.077,0.00023757966709149066,0.007788990144248498
0.078,0.00024454959641577077,0.008074885016411149
0.079,0.00025178980302990623,0.008374624488982952
0.08,0.00025931649802503614,0.008688847760213182
0.081,0.0002671469882096784,0.0090182095763657
0.082,0.0002752997299857805,0.009363378893440522
0.083,0.0002837943791423159,0.009725037817228034
0.084,0.00029265183525126534,0.010103881159391715
0.085,0.0003018942795984614,0.010500617094727039
0.086,0.00031154520614050797,0.010915969597545483
0.087,0.00032162944600006515,0.011350683583625355
0.088,0.00033217318767926363,0.011805534000527218
0.089,0.0003432039977239716,0.012281340508709482
0.09,0.00035475085029960035,0.012778989897489525
0.091,0.00036684417940725437,0.013299469010843912
0.092,0.00037951597472704834,0.013843911757877726
0.093,0.0003927999519085568,0.014413664812275073
0.094,0.0004067318413342693,0.015010377960554723
0.095,0.00042134985711944216,0.01563612689117957
0.096,0.0004366954321469644,0.016293578757079208
0.097,0.00045281433804077214,0.016986214438692537
0.098,0.00046975835552514656,0.017718626573873585
0.099,0.00048758772734480916,0.018496919748165776
0.1,0.0005063747227601008,0.019329249462722933
0.101,0.0005262087828418519,0.02022655002471149
0.102,0.0005472039131211402,0.021203517306544864
0.103,0.0005695092464176167,0.022279924812176014
0.104,0.0005933239637253898,0.02348234263297453
0.105,0.0006189178214307668,0.0248462498308332
0.106,0.0006466577414681041,0.026418265338825866
0.107,0.0006770376729856799,0.028257538810485386
0.108,0.0007107001945517275,0.03043393352217204
0.109,0.0007484214272232108,0.03301864021945457
0.11,0.0007910136106443939,0.036062532635439626
0.111,0.0008391184508743131,0.0395645566096703
0.112,0.0008929611416802576,0.04344838966240786
0.113,0.0009522386986574203,0.04757195803748611
0.114,0.0010162441719305494,0.05176952002557067
0.115,0.0010841200323863452,0.055896005709593743
0.116,0.001155065890014983,0.05984887173063389
0.117,0.0012284330678071725,0.0635679019960823
0.118,0.0013037358690978743,0.06702499110271852
0.119,0.0013806267692645726,0.07021297041496535
0.12,0.0014588642900032114,0.07313695840547811
0.121,0.0015382848478137728,0.07580859542227297
0.122,0.001618781005339996,0.07824251417622177
0.123,0.0017002853521467136,0.08045431489937263
0.124,0.0017827585382195685,0.08245948788917422
0.125,0.0018661801401256822,0.0842729101271232
0.126,0.0019505414070108648,0.08590867751970892
0.127,0.0020358392985649738,0.08738012113546845
0.128,0.0021220715309275807,0.08869990894418064
0.129,0.0022092325701042292,0.08988016766920698
0.13,0.002297310642793506,0.09093258233879986
0.131,0.0023862858640533798,0.09186844982398612
0.132,0.002476129519997609,0.09269867924420883
0.133,0.0025668044245933663,0.09343374605849096
0.134,0.002658266142092233,0.09408361616866778
0.135,0.0027504647775459436,0.09465766016386427
0.136,0.002843347013384255,0.095164576168137
0.137,0.0029368581085687426,0.09561233435153937
0.138,0.003030943656167333,0.0960081494128436
0.139,0.0031255509863967607,0.09635848129387485
0.14,0.003220630182271563,0.09666906019114313
0.141,0.00331613473196977,0.096944929819953
0.142,0.003412021874200465,0.09719050247848575
0.143,0.0035082527047817637,0.09740962014276111
0.144,0.003604792110981133,0.09760561702469348
0.145,0.0037016085911926212,0.09778138033124091
0.146,0.0037986740057833084,0.09793940713313053
0.147,0.0038959632933090456,0.09808185618616104
0.148,0.00399345417616349,0.09821059423127836
0.149,0.004091126871619507,0.09832723676149616
0.15,0.0041889638181139095,0.09843318353074482
0.151,0.004286949422229667,0.0985296492384841
0.152,0.00438506982882588,0.09861768989447503
0.153,0.004483312714771227,0.09869822538225598
0.154,0.004581667105517525,0.09877205871876919
0.155,0.004680123213037541,0.09883989246856761
0.156,0.0047786722932943665,0.09890234272328205
0.157,0.00487730652128373,0.09895995100698798
0.158,0.004976018881711,0.09901319442031661
0.159,0.00507480307346053,0.09906249429165909
0.16,0.0051736534261609115,0.09910822356435597
0.161,0.005272564827318879,0.09915071311390494
0.162,0.005371532658653038,0.09919025715930214
0.163,0.005470552740427841,0.09922711790688504
0.164,0.0055696212827345114,0.09926152954329404
0.165,0.005668734842799118,0.09929370167573699
0.166,0.005767890287524173,0.09932382230219511
0.167,0.005867084760572377,0.0993520603812213
0.168,0.005966315653398113,0.09937856806006923
0.169,0.006065580579710379,0.0994034826106707
0.17,0.006164877352924156,0.09942692811538004
0.171,0.006264203966217173,0.09944901693791046
0.172,0.006363558574858392,0.09946985100956302
0.173,0.006462939480525677,0.0994895229562143
0.174,0.006562345117362306,0.09950811708783704
0.175,0.006661774039558727,0.09952571026905055
0.176,0.006761224910274194,0.09954237268650418
0.177,0.006860696491738063,0.0995581685266373
0.178,0.006960187636387266,0.0995731565754131
0.179,0.007059697278922448,0.09958739074999234
0.18,0.007159224429173184,0.09960092057092569
0.181,0.007258768165680229,0.09961379158226809
0.182,0.007358327629915226,0.09962604572599323
0.183,0.0074579020210641285,0.09963772167626533
0.184,0.00755749059131505,0.09964885513834809
0.185,0.007657092641592366,0.09965947911632887
0.186,0.007756707517693068,0.09966962415329181
0.187,0.007856334606778521,0.09967931854711172
0.188,0.007955973334187192,0.0996885885446206
0.189,0.008055623160535036,0.0996974585165869
0.19,0.00815528357907237,0.09970595111561482
0.191,0.008254954113272426,0.0997140874188485
0.192,0.008354634314629895,0.0997218870570941
0.193,0.008454323760645288,0.09972936833183438
0.194,0.00855402205298167,0.0997365483213881
0.195,0.008653728815772485,0.09974344297736297
0.196,0.008753443694069937,0.09975006721237495
0.197,0.008853166352418498,0.09975643497994538
0.198,0.008952896473542684,0.09976255934734427
0.199,0.009052633757139508,0.09976845256208156
0.2,0.009152377918764106,0.09977412611267689


==> figures/data/nonlinear_friction_dojo_1.0e-6.csv <==
F,x,grad
0.001,2.1652059644798524e-7,0.0002178009113449009
0.002,4.3316054787340624e-7,0.0002179747994572101
0.003,6.500332959315885e-7,0.00021826486803284696
0.004,8.672528349925745e-7,0.00021867190386943848
0.005,1.0849340201064449e-6,0.00021919700329600114
0.006,1.3031928692148354e-6,0.0002198415699693257
0.007,1.5221468596329115e-6,0.0002206073125465613
0.008,1.7419152191901e-6,0.00022149624251562863
0.009,1.9626192124007125e-6,0.00022251067248455492
0.01,2.1843824230754127e-6,0.00022365321523807325
0.011,2.405356456125873e-6,0.00022490408353672555
0.012,2.62940537221546e-6,0.0002263093837168717
0.013,2.8548964282842568e-6,0.00022785225394457155
0.014,3.0819658311395683e-6,0.00022953653229471627
0.015,3.3107536269505372e-6,0.0002313663766528751
0.016,3.541404009692909e-6,0.0002333462742005077
0.017,3.7740656390448872e-6,0.00023548105335882143
0.018,4.008891970559095e-6,0.00023777589835005664
0.019,4.246041600095111e-6,0.0002402363665198859
0.02,4.485678625530508e-6,0.00024286840855684
0.021,4.72797302834528e-6,0.0002456783917432426
0.022,4.9731010780816436e-6,0.0002486731263774078
0.023,5.221245762511045e-6,0.00025185989552227727
0.024,5.472597246992599e-6,0.00025524648825340227
0.025,5.727353365816956e-6,0.00025884123661084056
0.026,5.985720149736544e-6,0.0002626530564892482
0.027,6.247912392677582e-6,0.0002666914927461406
0.028,6.514154262200797e-6,0.0002709667688519102
0.029,6.7846799577459155e-6,0.00027548984146168464
0.03,7.05973442125811e-6,0.0002802724603489182
0.031,7.339574105408935e-6,0.00028532723420970907
0.032,7.62446780507301e-6,0.00029066770292209834
0.033,7.9146975577003e-6,0.000296308416932789
0.034,8.210559619857894e-6,0.0003022650245364522
0.035,8.512365527002877e-6,0.0003085543679239078
0.036,8.820443244842179e-6,0.0003151945889962593
0.037,9.135138421551227e-6,0.00032220524607972094
0.038,9.456815750818949e-6,0.0003296074428335905
0.039,9.78586045733814e-6,0.00033742397082290324
0.04,1.0121816624577325e-5,0.00034566909077102806
0.041,1.046770542774096e-5,0.0003544005910233517
0.042,1.0821394142056927e-5,0.00036361621554001914
0.043,1.1184108248478842e-5,0.00037335567614802393
0.044,1.155655068125413e-5,0.00038365588892498305
0.045,1.1939191374884857e-5,0.00039455254050172476
0.046,1.2332611530113208e-5,0.00040608573581973895
0.047,1.2737430583955268e-5,0.0004182991481864629
0.048,1.3154309521450343e-5,0.0004312403951204802
0.049,1.3583954525452598e-5,0.000444961460570803
0.05,1.402712100395684e-5,0.00045951917007733826
0.051,1.448461804098734e-5,0.0004749757264791543
0.052,1.4957313323179679e-5,0.0004913993150089891
0.053,1.5446138600583577e-5,0.0005088647880573505
0.054,1.5952095750339863e-5,0.0005274544416035255
0.055,1.6476263519980613e-5,0.0005472588973363335
0.056,1.701980503955651e-5,0.0005683781068945404
0.057,1.758397620509813e-5,0.0005909224975222505
0.058,1.8170135050578394e-5,0.0006150142818471927
0.059,1.877975224514704e-5,0.0006407889585782645
0.06,1.9414422872582126e-5,0.0006683970358098868
0.061,2.007587967629721e-5,0.0006980060145047152
0.062,2.076600798253149e-5,0.0007298026768047917
0.063,2.1486862550308987e-5,0.0007639957323755776
0.064,2.2240686639171103e-5,0.0008008188863294797
0.065,2.3029933636559004e-5,0.0008405344048310948
0.066,2.3857291647983354e-5,0.000883437269744547
0.067,2.472571152674439e-5,0.0009298600322868334
0.068,2.5638438910171365e-5,0.0009801784983668794
0.069,2.6599050938903636e-5,0.001034818406102911
0.07,2.7611498469855165e-5,0.001094263290113484
0.071,2.8680154761743327e-5,0.0011590637690785833
0.072,2.980987181801298e-5,0.0012298485446186726
0.073,3.100604583454799e-5,0.0013073374630283574
0.074,3.227469352875751e-5,0.001392357069637429
0.075,3.362254154952425e-5,0.0014858591819677525
0.076,3.5057131711038757e-5,0.0015889431264711762
0.077,3.658694550157104e-5,0.0017028824292539602
0.078,3.822155224874681e-5,0.0018291569291471355
0.079,3.99717865555667e-5,0.0019694914973901858
0.08,4.18499622725837e-5,0.0021259028071569652
0.081,4.3870132497104595e-5,0.002300755901129625
0.082,4.604840811499539e-5,0.002496832654060399
0.083,4.840335152827207e-5,0.0027174146063782215
0.084,5.0956467860773836e-5,0.0029663830193713773
0.085,5.373282365399518e-5,0.003248339296852554
0.086,5.676183354039806e-5,0.003568748984441195
0.087,6.007826938027612e-5,0.003934112122136346
0.088,6.372356451474399e-5,0.004352161308152325
0.089,6.774750810390361e-5,0.004832085636410877
0.09,7.221044909391841e-5,0.0053847724921659125
0.091,7.718614988439811e-5,0.006023048511150143
0.092,8.276543096996349e-5,0.0067618848202298356
0.093,8.906069870256994e-5,0.00761851253027972
0.094,9.621129757166336e-5,0.008612387286418832
0.095,0.00010438932177265501,0.009764995848768243
0.096,0.00011380510183944337,0.011099744041075388
0.097,0.00012471151809489826,0.012642900476417918
0.098,0.00013740825335606472,0.014428386634036838
0.099,0.0001522554356730893,0.016513269670793997
0.1,0.00016973101117114537,0.019020078861824576
0.101,0.00019063543229474715,0.022246081006120536
0.102,0.00021674447273396587,0.0269375791403523
0.103,0.0002524290153683187,0.03472851294181922
0.104,0.0003042409287809621,0.046796163408350536
0.105,0.00037122423716344006,0.06000193624335635
0.106,0.0004464611830265395,0.07102242781080051
0.107,0.0005261873259911181,0.07936263889990475
0.108,0.0006092423564910527,0.08545675092507315
0.109,0.0006953752661717568,0.08979148090222043
0.11,0.0007844553707707305,0.09278899774210679
0.111,0.000876152902886687,0.0948175170162113
0.112,0.0009699538675029282,0.09618203020194056
0.113,0.0010653225446648298,0.09710940387300103
0.114,0.001161815946890203,0.09775309233159796
0.115,0.0012591092139445077,0.0982114558893044
0.116,0.0013569761901476261,0.09854646295915287
0.117,0.0014552616214777725,0.09879737829187335
0.118,0.0015538583379205808,0.09898952091262414
0.119,0.0016526912710439524,0.09913958840690855
0.12,0.0017517068692411348,0.09925885713102443
0.121,0.0018508661929728797,0.0993551208213902
0.122,0.0019501403952435735,0.09943388481526637
0.123,0.002049507727589201,0.09949911695571632
0.124,0.002148951525041147,0.09955373004780696
0.125,0.002248458826461331,0.09959989851312809
0.126,0.0023480194134265276,0.0996392705030109
0.127,0.002447625129363197,0.09967311273550883
0.128,0.0025472693894654504,0.0997024111785803
0.129,0.002646946822609382,0.09972794221083058
0.13,0.0027466530060274294,0.09975032369516566
0.131,0.002846384266132743,0.09977005216045351
0.132,0.002946137527179244,0.0997875302285684
0.133,0.0030459101949676802,0.0998030870943287
0.134,0.003145700066539096,0.09981699399219617
0.135,0.0032455052593638577,0.09982947600055182
0.136,0.0033453241553099825,0.09984072113957454
0.137,0.0034451553559294024,0.09985088744766828
0.138,0.003544997646492291,0.09986010853284633
0.139,0.003644849966842575,0.09986849796274605
0.14,0.0037447113876169754,0.09987615276240001
0.141,0.0038445810907132196,0.0998831562208408
0.142,0.0039444583531490765,0.09988958015811822
0.143,0.004044342533648074,0.0998954867679638
0.144,0.004144233061427447,0.09990093012441198
0.145,0.00424412942678253,0.09990595742056085
0.146,0.004344031173136547,0.09991060999249714
0.147,0.004443937890301248,0.09991492416989961
0.148,0.004543849208735432,0.09991893198602834
0.149,0.0046437647946354355,0.09992266177303213
0.15,0.004743684345719892,0.09992613866325674
0.151,0.004843607587596521,0.0999293850131238
0.152,0.004943534270619529,0.09993242076295068
0.153,0.0050434641671633414,0.09993526374353363
0.154,0.0051433970692469225,0.09993792993830282
0.155,0.005243332786461647,0.09994043370825749
0.156,0.0053432711441525034,0.0999427879855955
0.157,0.005443211981824062,0.09994500444091808
0.158,0.00554315515173344,0.09994709362805133
0.159,0.005643100517648665,0.09994906510984236
0.16,0.005743047953749775,0.09995092756773373
0.161,0.00584299734365246,0.09995268889746174
0.162,0.0059429485795401945,0.09995435629285204
0.163,0.006042901561390201,0.09995593631937337
0.164,0.006142856196281403,0.09995743497885487
0.165,0.006242812397776002,0.0999588577665606
0.166,0.006342770085362808,0.09996020972163402
0.167,0.0064427291839588745,0.09996149547177954
0.168,0.006542689623458867,0.09996271927291978
0.169,0.006642651338329604,0.09996388504446471
0.17,0.00674261426724344,0.09996499640073936
0.171,0.006842578352746083,0.0999660566790397
0.172,0.00694254354095569,0.09996706896472449
0.173,0.007042509781289526,0.09996803611369513
0.174,0.00714247702621485,0.09996896077257117
0.175,0.00724244523102302,0.09996984539682446
0.176,0.007342414353622536,0.09997069226710809
0.177,0.007442384354350225,0.09997150350397993
0.178,0.007542355195799043,0.09997228108120088
0.179,0.007642326842659127,0.09997302683775987
0.18,0.007742299261573793,0.09997374248876789
0.181,0.007842272421005676,0.09997442963533669
0.182,0.007942246291114502,0.09997508977355107
0.183,0.008042220843644683,0.09997572430262787
0.184,0.008142196051821243,0.09997633453234563
0.185,0.008242171890254096,0.09997692168981687
0.186,0.008342148334849918,0.09997748692567054
0.187,0.008442125362730002,0.09997803131970097
0.188,0.008542102952155213,0.09997855588603692
0.189,0.008642081082455273,0.09997906157787437
0.19,0.008742059733964264,0.09997954929181818
0.191,0.008842038887960427,0.09998001987186537
0.192,0.008942018526609662,0.09998047411306549
0.193,0.00904199863291443,0.09998091276488806
0.194,0.009141979190664206,0.09998133653432194
0.195,0.009241960184391313,0.09998174608873205
0.196,0.009341941599328333,0.0999821420584941
0.197,0.00944192342136926,0.09998252503942776
0.198,0.009541905637032597,0.09998289559504446
0.199,0.009641888233427251,0.09998325425862715
0.2,0.009741871198220878,0.09998360153515456


==> figures/data/nonlinear_friction_dojo_1.0e-7.csv <==
F,x,grad
0.001,2.190165002742379e-8,2.1976950106217254e-5
0.002,4.3801782192258136e-8,2.199369946401797e-5
0.003,6.571461076897517e-8,2.2022314321312742e-5
0.004,8.765379297139055e-8,2.206285465486957e-5
0.005,1.0963254868860138e-7,2.211542181800308e-5
0.006,1.3166377098163108e-7,2.218015640291782e-5
0.007,1.5376013063584303e-7,2.2257236594258603e-5
0.008,1.767298966686105e-7,2.2366344811119987e-5
0.009,1.9913142772854278e-7,2.2471351143704688e-5
0.01,2.2164435332388706e-7,2.2589652240490035e-5
0.011,2.4428209124568125e-7,2.2721560596783433e-5
0.012,2.670583858973829e-7,2.2867421689298785e-5
0.013,2.899873412395537e-7,2.3027614442305834e-5
0.014,3.130834542658529e-7,2.3202551904555337e-5
0.015,3.363616494433645e-7,2.3392682161216263e-5
0.016,3.598373143502848e-7,2.3598489504217393e-5
0.017,3.835263364250993e-7,2.382049588214308e-5
0.018,4.074451417261641e-7,2.405926264842373e-5
0.019,4.316107351962701e-7,2.4315392626905743e-5
0.02,4.5604074338387676e-7,2.4589532511765103e-5
0.021,4.807534595819438e-7,2.4882375620305377e-5
0.022,5.057678919510262e-7,2.519466501887946e-5
0.023,5.31103814720494e-7,2.5527197041719243e-5
0.024,5.567818233293891e-7,2.5880825229385175e-5
0.025,5.828233906285008e-7,2.6256464660756595e-5
0.026,6.092509376854626e-7,2.665509694456114e-5
0.027,6.360878968186726e-7,2.7077775512585056e-5
0.028,6.633587864710952e-7,2.7525631570779475e-5
0.029,6.910892921176238e-7,2.7999880671736312e-5
0.03,7.193063533839466e-7,2.8501829953542226e-5
0.031,7.480382589709331e-7,2.9032886125701654e-5
0.032,7.773147494982885e-7,2.959456428383023e-5
0.033,8.071671297476125e-7,3.0188497645788906e-5
0.034,8.376283910631986e-7,3.081644831820496e-5
0.035,8.68733344811746e-7,3.148031921550443e-5
0.036,9.005187683721911e-7,3.218216727481904e-5
0.037,9.330235649186131e-7,3.292421812813862e-5
0.038,9.66288938379872e-7,3.3708882420302454e-5
0.039,1.0003585855078e-6,3.45387739870251e-5
0.04,1.035278906974355e-6,3.5416730141235586e-5
0.041,1.0710992396070656e-6,3.634583435374594e-5
0.042,1.1078700609676441e-6,3.7329140603248324e-5
0.043,1.1456509191595e-6,3.8370878340721065e-5
0.044,1.1844998897058196e-6,3.9474757284241325e-5
0.045,1.2244808527505782e-6,4.064513201191833e-5
0.046,1.2656621984535424e-6,4.188676597687291e-5
0.047,1.3081172525301172e-6,4.320487764272185e-5
0.048,1.35192474978373e-6,4.460519280932163e-5
0.049,1.3971693625069441e-6,4.609400409699704e-5
0.05,1.4439422910319855e-6,4.7678238729709225e-5
0.051,1.492341925247922e-6,4.9365535967149655e-5
0.052,1.5424745872294766e-6,5.1164335786424436e-5
0.053,1.5944553667078068e-6,5.3083980716228665e-5
0.054,1.6484090632498655e-6,5.513483310042311e-5
0.055,1.704471251587023e-6,5.7328410512746955e-5
0.056,1.7627894886649211e-6,5.9677542603520096e-5
0.057,1.8235246856765829e-6,6.219655333059571e-5
0.058,1.886852671023014e-6,6.490147337417929e-5
0.059,1.9529659768307246e-6,6.781028856761573e-5
0.06,2.022075886136357e-6,7.094323147944781e-5
0.061,2.09441478676507e-6,7.43231249038745e-5
0.062,2.1702388865906583e-6,7.797578806244543e-5
0.063,2.249831355829362e-6,8.193051890877935e-5
0.064,2.33350597716573e-6,8.62206692212264e-5
0.065,2.4216114010799777e-6,9.088433338526603e-5
0.066,2.514536126756761e-6,9.596517719645536e-5
0.067,2.6127143556403998e-6,0.00010151344005054908
0.068,2.7166329008532378e-6,0.00010758715306854461
0.069,2.826839380083238e-6,0.00011425362776584791
0.07,2.9439519766013845e-6,0.00012159128583916212
0.071,3.0686711284303984e-6,0.00012969192194377534
0.072,3.2017936007671214e-6,0.00013866351997613436
0.073,3.344229524356084e-6,0.0001486337822388162
0.074,3.4970231489021344e-6,0.00015975458407263554
0.075,3.661378282721617e-6,0.00017220764009826529
0.076,3.838689689302118e-6,0.0001862117709577893
0.077,4.030582114703225e-6,0.00020203230453090805
0.078,4.238959175432752e-6,0.0002199933528621023
0.079,4.4660651018065454e-6,0.00024049400577751402
0.08,4.714563405025556e-6,0.00026402992138675475
0.081,4.9876380533624515e-6,0.0002912224463140545
0.082,5.289124919463677e-6,0.00032285838283185875
0.083,5.623684422011278e-6,0.0003599450285367789
0.084,5.99703094574247e-6,0.00040378746537758083
0.085,6.416241603183586e-6,0.00045609880683171737
0.086,6.890177534142648e-6,0.0005191601513355071
0.087,7.430067438723541e-6,0.0005960569670457439
0.088,8.050329194105832e-6,0.0006910354794073426
0.089,8.769747854828636e-6,0.0008100517421405052
0.09,9.613199200230183e-6,0.0009616375932840816
0.091,1.0614230390673013e-5,0.0011583011488222605
0.092,1.1819030015626211e-5,0.00141885310486225
0.093,1.329274069796903e-5,0.0017723796075210796
0.094,1.512992971979946e-5,0.0022652162165315514
0.095,1.747295996618644e-5,0.002973487246814488
0.096,2.05467107666404e-5,0.004025924853768481
0.097,2.4730266221809777e-5,0.00564438709533357
0.098,3.071549424317851e-5,0.008206212554846692
0.099,3.983899191623449e-5,0.012300115955802904
0.1,5.460807321652755e-5,0.018959084333191156
0.101,8.305100728727917e-5,0.036561058078366036
0.102,0.0001503298477633731,0.07429858769791428
0.103,0.0002347449682314384,0.09154323153206184
0.104,0.0003276444087719326,0.09687203773242689
0.105,0.0004247120004772099,0.09850892054035562
0.106,0.0005232728948349174,0.09914463163411462
0.107,0.0006224393539642709,0.09944827812934086
0.108,0.0007218993530303139,0.09961535621128713
0.109,0.000821521909704785,0.09971675117662442
0.11,0.0009212434623585082,0.09978280665636022
0.111,0.001021029653111936,0.09982820265440767
0.112,0.0011208603392426379,0.09986072795043631
0.113,0.0012207229473756057,0.09988482216594044
0.114,0.0013206092289324246,0.09990316477375728
0.115,0.0014205135499974608,0.09991745009727995
0.116,0.00152043193221734,0.09992879181500142
0.117,0.0016203614866452225,0.09993794626092574
0.118,0.001720300064890137,0.09994544163914325
0.119,0.0018202460361815772,0.09995165585681101
0.12,0.001920198140365263,0.0999568650581743
0.121,0.002020155388291705,0.09996127481523358
0.122,0.002120116992686743,0.0999650407111142
0.123,0.002220082319152171,0.09996828224633411
0.124,0.0023200508507764768,0.09997109243301423
0.125,0.0024200221621409183,0.09997354453988308
0.126,0.002519995899933318,0.0999756969154997
0.127,0.0026199717682916807,0.09997759649086
0.128,0.0027199495175822,0.09997928135898858
0.129,0.002819928935709495,0.09998078269937122
0.13,0.0029199098413155832,0.09998212623070332
0.131,0.003019892078406091,0.09998333331959201
0.132,0.0031198755120657325,0.09998442183527002
0.133,0.0032198600250136857,0.09998540681470501
0.134,0.003319845514814001,0.09998630098468793
0.135,0.0034198318915977625,0.09998711517500429
0.136,0.003519819076193849,0.09998785864789204
0.137,0.003619806998583037,0.09998853936263334
0.138,0.003719795596611818,0.09998916418946939
0.139,0.003819784814919112,0.09998973908363643
0.14,0.003919774604032126,0.09999026922779825
0.141,0.004019764919604343,0.09999075914926928
0.142,0.004119755721767707,0.09999121281699729
0.143,0.0042197469745816184,0.09999163372220826
0.144,0.004319738645560781,0.0999920249457821
0.145,0.004419730705269452,0.09999238921479649
0.146,0.0045197231269722745,0.09999272895018604
0.147,0.00461971588633101,0.09999304630707655
0.148,0.004719708961142224,0.0999933432090518
0.149,0.004819702331107874,0.09999362137737684
0.15,0.004919695977635464,0.09999388235600544
0.151,0.005019689883662452,0.09999412753305575
0.152,0.0051196840335019185,0.09999435815931024
0.153,0.00521967841270711,0.09999457536420393
0.154,0.005319673007950755,0.0999947801696825
0.155,0.005419667806919055,0.09999497350224805
0.156,0.005519662798216998,0.0999951562034593
0.157,0.005619657971284062,0.09999532903910852
0.158,0.005719653316319511,0.09999549270726188
0.159,0.005819648824215073,0.09999564784532146
0.16,0.005919644486495061,0.09999579503624417
0.161,0.006019640295261987,0.0999959348140273
0.162,0.006119636243148595,0.099996067668562
0.163,0.00621963232327363,0.0999961940499333
0.164,0.006319628529202755,0.09999631437223923
0.165,0.006419624854912694,0.09999642901698906
0.166,0.006519621294758822,0.09999653833613358
0.167,0.006619617843446328,0.09999664265477051
0.168,0.00671961449600272,0.09999674227356659
0.169,0.006819611247754602,0.09999683747092794
0.17,0.006919608094304636,0.09999692850494846
0.171,0.007019605031512462,0.09999701561516292
0.172,0.007119602055475047,0.09999709902412557
0.173,0.007219599162510725,0.09999717893883436
0.174,0.00731959634914357,0.09999725555201748
0.175,0.007419593612089166,0.09999732904329786
0.176,0.007519590948241369,0.09999739958024852
0.177,0.007619588354660679,0.09999746731934886
0.178,0.007719585828563267,0.0999975324068551
0.179,0.007819583367310654,0.09999759497959114
0.18,0.007919580968399927,0.09999765516566889
0.181,0.0080195786294562,0.099997713085146
0.182,0.008119576348223445,0.09999776885062554
0.183,0.00821957412255784,0.09999782256780489
0.184,0.008319571950420506,0.09999787433597727
0.185,0.008419569829871245,0.09999792424849241
0.186,0.008519567759063174,0.09999797239317772
0.187,0.008619565736235865,0.09999801885272608
0.188,0.008719563759712074,0.09999806370505182
0.189,0.008819561827891375,0.09999810702361799
0.19,0.008919559939246756,0.09999814887773847
0.191,0.009019558092320086,0.09999818933285556
0.192,0.009119556285718252,0.09999822845079692
0.193,0.00921955451810951,0.0999982662900123
0.194,0.009319552788220819,0.09999830290579273
0.195,0.009419551094833526,0.09999833835047295
0.196,0.00951954943678126,0.09999837267361923
0.197,0.009619547812947169,0.09999840592220319
0.198,0.009719546222260905,0.0999984381407629
0.199,0.009819544663696628,0.09999846937155296
0.2,0.009919543136270309,0.09999849965468324


==> figures/data/nonlinear_friction_dojo_1.0e-8.csv <==
F,x,grad
0.001,2.1871587445954704e-9,2.1999777648828988e-6
0.002,4.375222982680383e-9,2.2016885925735253e-6
0.003,6.6042009399631454e-9,2.206270378002362e-6
0.004,8.81115328213483e-9,2.21047413202502e-6
0.005,1.1023014891670131e-8,2.215895696888737e-6
0.006,1.3241154779763307e-8,2.2226470274278043e-6
0.007,1.546641877006787e-8,2.2305995177385184e-6
0.008,1.7700270998903443e-8,2.239833807604619e-6
0.009,1.9944005086250733e-8,2.250374791978871e-6
0.01,2.219894126048761e-8,2.2622506479774707e-6
0.011,2.446642947659313e-8,2.275492848613503e-6
0.012,2.674785281111494e-8,2.2901361922844645e-6
0.013,2.904463071594789e-8,2.306218851222397e-6
0.014,3.1358222473031684e-8,2.323782440394329e-6
0.015,3.3690130582655814e-8,2.342872111427141e-6
0.016,3.604190451166029e-8,2.3635366717456033e-6
0.017,3.841514419002997e-8,2.3858287331868233e-6
0.018,4.0811504084545266e-8,2.409804889635936e-6
0.019,4.323269723796033e-8,2.4355259280461894e-6
0.02,4.568049957785468e-8,2.463057072354946e-6
0.021,4.8156754597965854e-8,2.492468263404213e-6
0.022,5.066337838831482e-8,2.523834473033837e-6
0.023,5.320236410205523e-8,2.557236075184655e-6
0.024,5.577578829268901e-8,2.5927592339103358e-6
0.025,5.83858165712378e-8,2.6304963557377548e-6
0.026,6.103471052682156e-8,2.6705465789200746e-6
0.027,6.372483442858206e-8,2.7130163261057663e-6
0.028,6.645866276562189e-8,2.758019909032683e-6
0.029,6.923878849510027e-8,2.8056801972931036e-6
0.03,7.206793201412099e-8,2.856129355888193e-6
0.031,7.494895079221985e-8,2.909509651438658e-6
0.032,7.788484983591264e-8,2.965974371083036e-6
0.033,8.087883393910016e-8,3.0256932030514608e-6
0.034,8.393419500909342e-8,3.088836098819048e-6
0.035,8.70544626399648e-8,3.1555998637800012e-6
0.036,9.024335837425394e-8,3.2261928972654454e-6
0.037,9.350482046136843e-8,3.3008407763879258e-6
0.038,9.684302177532908e-8,3.3797879286923127e-6
0.039,1.0026238957474e-7,3.46329949600932e-6
0.04,1.037676272947912e-7,3.5516634173005103e-6
0.041,1.0736373830858213e-7,3.6451927579950195e-6
0.042,1.1105605237700251e-7,3.744228322388743e-6
0.043,1.1485025484624367e-7,3.849141589051808e-6
0.044,1.1875241887813021e-7,3.960338014519227e-6
0.045,1.2276904107009586e-7,4.078260756812391e-6
0.046,1.2690708128262635e-7,4.203394891133528e-6
0.047,1.3117400688576758e-7,4.33627218104915e-6
0.048,1.355778418175402e-7,4.477476498709887e-6
0.049,1.4012722185068205e-7,4.6276499952147006e-6
0.05,1.448314560491142e-7,4.787500140490675e-6
0.051,1.4970059598660093e-7,4.957807778749324e-6
0.052,1.5474551349566156e-7,5.139436368306605e-6
0.053,1.5997798831859105e-7,5.333342610935876e-6
0.054,1.6541080678933106e-7,5.540588705010841e-6
0.055,1.7105787486931395e-7,5.762356546112902e-6
0.056,1.7693434469910552e-7,5.999964175040784e-6
0.057,1.830567603250964e-7,6.254884956402585e-6
0.058,1.894432231652375e-7,6.5287699703930895e-6
0.059,1.961135824408575e-7,6.823474277439789e-6
0.06,2.030896533839104e-7,7.1410878142774695e-6
0.061,2.1039546923983572e-7,7.48397190308836e-6
0.062,2.180575728577025e-7,7.854802553863838e-6
0.063,2.2610535553705453e-7,8.256622049784834e-6
0.064,2.3457145199251365e-7,8.692900676854354e-6
0.065,2.4349220241402093e-7,9.16761092627505e-6
0.066,2.5290819731144303e-7,9.685317189034315e-6
0.067,2.62864918310629e-7,1.0251284640439007e-5
0.068,2.7341350177044127e-7,1.0871612304708123e-5
0.069,2.8461164689113376e-7,1.1553396479291322e-5
0.07,2.965247057832409e-7,1.2304932799989123e-5
0.071,3.092269988400214e-7,1.3135967740773857e-5
0.072,3.2280340827549326e-7,1.4058013771744982e-5
0.073,3.373513259838236e-7,1.5084747388893761e-5
0.074,3.5298304696994543e-7,1.623251578144469e-5
0.075,3.698287339033657e-7,1.752098741254482e-5
0.076,3.8804011782659073e-7,1.8973995143667377e-5
0.077,4.077951569118659e-7,2.0620639843049738e-5
0.078,4.2930395524853166e-7,2.2496750587641668e-5
0.079,4.528163582706669e-7,2.4646839349506956e-5
0.08,4.786318041950408e-7,2.7126751001327333e-5
0.081,5.071122536601601e-7,3.000730600886126e-5
0.082,5.386993781445059e-7,3.337938408289887e-5
0.083,5.739377356435811e-7,3.7361137973790376e-5
0.084,6.135065101232892e-7,4.210842017653427e-5
0.085,6.582637376405377e-7,4.783016493454806e-5
0.086,7.093091330187293e-7,5.481160514558825e-5
0.087,7.680752958750394e-7,6.345022736771177e-5
0.088,8.364633988361079e-7,7.431309921516194e-5
0.089,9.170507672426832e-7,8.823136528059995e-5
0.09,1.0134187950019448e-6,0.00010646210125990763
0.091,1.1306906138213951e-6,0.00013097821679649568
0.092,1.2764520981370805e-6,0.00016501584552262028
0.093,1.4624137636376996e-6,0.00021417532313792176
0.094,1.7076040572322143e-6,0.000288812697947638
0.095,2.0449979575636843e-6,0.00040975538452663334
0.096,2.5366779536174393e-6,0.0006237257987432355
0.097,3.3131367388157196e-6,0.0010520846382715888
0.098,4.694147141188075e-6,0.002080632262080828
0.099,7.680419319552353e-6,0.005318506810437518
0.1,1.7360837603007935e-5,0.018943400017473425
0.101,7.897764526517393e-5,0.09295544046593529
0.102,0.0001757858394885697,0.09926798350370464
0.103,0.00027528780952835877,0.09975269839709265
0.104,0.000375095889906896,0.09987735822281243
0.105,0.0004749943890271282,0.09992697384135966
0.106,0.0005749315975095635,0.09995160284434591
0.107,0.0006748889158621069,0.09996558745397065
0.108,0.0007748580152502625,0.09997428220521451
0.109,0.0008748346084727542,0.09998005388187053
0.11,0.0009748162636281717,0.09998407974098386
0.111,0.0010748014984486728,0.09998699895552855
0.112,0.0011747893579759977,0.09998918286710119
0.113,0.0012747791992149503,0.0999908591855153
0.114,0.0013747705733558394,0.09999217384224574
0.115,0.0014747631576111859,0.09999322385975562
0.116,0.0015747567138824363,0.09999407578009922
0.117,0.001674751062693334,0.09999477647332133
0.118,0.001774746066194126,0.09999535972500928
0.119,0.001874741616753473,0.09999585038681673
0.12,0.0019747376291085906,0.09999626706840033
0.121,0.0020747340348407717,0.09999662392846345
0.122,0.002174730778411641,0.09999693189370051
0.123,0.002274727814268162,0.09999719950533718
0.124,0.002374725104695031,0.09999743351784549
0.125,0.002474722618198632,0.09999763932940357
0.126,0.002574720328274432,0.09999782129605381
0.127,0.002674718212457245,0.09999798296412751
0.128,0.0027747162515794743,0.09999812724436674
0.129,0.002874714429187726,0.09999825654387698
0.13,0.0029747127310786555,0.09999837286719351
0.131,0.003074711144927204,0.09999847789445102
0.132,0.003174709659985907,0.0999985730424038
0.133,0.0032747082668403735,0.09999865951246023
0.134,0.0033747069572087336,0.09999873832880189
0.135,0.0034747057237764136,0.0999988103688549
0.136,0.0035747045600589902,0.09999887638781947
0.137,0.003674703460287358,0.09999893703854688
0.138,0.0037747024193120963,0.09999899288774386
0.139,0.0038747014325222736,0.0999990444292626
0.14,0.003974700495776655,0.09999909209505682
0.141,0.004074699605345856,0.09999913626426404
0.142,0.004174698757862082,0.09999917727076976
0.143,0.0042746979502762,0.09999921540953745
0.144,0.004374697179821383,0.09999925094192916
0.145,0.004474696443980425,0.0999992841001962
0.146,0.004574695740459344,0.09999931509128493
0.147,0.004674695067161891,0.09999934410007512
0.148,0.0047746944221697075,0.09999937129214437
0.149,0.004874693803723404,0.09999939681613614
0.15,0.004974693210206358,0.09999942080579735
0.151,0.0050746926401306295,0.09999944338173403
0.152,0.0051746920921244555,0.09999946465293064
0.153,0.005274691564921295,0.09999948471806894
0.154,0.005374691057349534,0.09999950366667437
0.155,0.005474690568323934,0.09999952158011792
0.156,0.005574690096837985,0.09999953853249033
0.157,0.005674689641956512,0.09999955459137076
0.158,0.005774689202810053,0.0999995698185014
0.159,0.005874688778588387,0.09999958427038214
0.16,0.005974688368536518,0.09999959799879565
0.161,0.006074687971949137,0.09999961105127288
0.162,0.006174687588167224,0.09999962347150397
0.163,0.006274687216574056,0.09999963529970596
0.164,0.006374686856591781,0.09999964657294817
0.165,0.006474686507678922,0.09999965732544384
0.166,0.006574686169326729,0.09999966758880947
0.167,0.006674685841057428,0.09999967739229838
0.168,0.006774685522421726,0.09999968676300931
0.169,0.006874685212996454,0.09999969572607412
0.17,0.006974684912383002,0.09999970430482673
0.171,0.007074684620205453,0.09999971252095484
0.172,0.007174684336109025,0.09999972039463806
0.173,0.007274684059758638,0.09999972794467152
0.174,0.007374683790837189,0.09999973518857842
0.175,0.007474683529045111,0.09999974214271211
0.176,0.0075746832740985195,0.0999997488223483
0.177,0.007674683025728445,0.09999975524176936
0.178,0.0077746827836797545,0.09999976141434071
0.179,0.007874682547710553,0.09999976735258057
0.18,0.00797468231759105,0.09999977306822377
0.181,0.008074682093102942,0.09999977857227965
0.182,0.008174681874038792,0.09999978387508532
0.183,0.008274681660200844,0.09999978898635425
0.184,0.008374681451401208,0.09999979391522093
0.185,0.008474681247461048,0.09999979867028184
0.186,0.008574681048209546,0.09999980325963272
0.187,0.008674680853483876,0.09999980769090393
0.188,0.008774680663129008,0.09999981197129097
0.189,0.008874680476996563,0.09999981610758515
0.19,0.00897468029494476,0.09999982010619973
0.191,0.009074680116838648,0.0999998239731951
0.192,0.009174679942548721,0.09999982771430194
0.193,0.009274679771951127,0.09999983133494238
0.194,0.009374679604927511,0.0999998348402496
0.195,0.009474679441364292,0.0999998382350865
0.196,0.009574679281153072,0.09999984152406227
0.197,0.00967467912418949,0.09999984471154814
0.198,0.009774678970373733,0.09999984780169206
0.199,0.00987467881961007,0.09999985079843228
0.2,0.009974678671806384,0.09999985370550976


==> figures/data/nonlinear_friction_gb_1.0e-2.csv <==
F,x,gb0,gb1
0.01,1.4806597552807957e-10,0.03291450034540446,0.03466474584765704
0.02,3.0473289450308077e-10,0.02978668141872288,0.030403058742394608
0.03,4.809735502381336e-10,0.03571610083589188,0.03344708630156167
0.04,6.924033871368287e-10,0.031189683126222344,0.03520727629875641
0.05,9.662838275933286e-10,0.03880793253860238,0.0366154041957793
0.06,1.3549643744391759e-9,0.042331898532129514,0.04100235125702675
0.07,1.978514167047888e-9,0.04415626074089053,0.04240020775695046
0.08,3.1938866131100606e-9,0.04243348394721473,0.04503075545446962
0.09,6.8001005249396116e-9,0.04485560987575697,0.05100160392413667
0.1,1.5309105559963059e-6,0.053121485485400854,0.04959833695877346
0.11,0.000997968190098502,0.05634339505051349,0.058005849658420434
0.12,0.00199795172359281,0.0530522119367188,0.05841996220835765
0.13,0.0029979430661921103,0.06218945787542221,0.05900639096010051
0.14,0.0039979269126171856,0.062395580564229364,0.06760875508394149
0.15,0.00499795532970493,0.06996937709238149,0.06879995154739618
0.16,0.0059979599319395175,0.06712373022361669,0.07379505220531851
0.17,0.006997924228895721,0.07555612421174178,0.07840469901862092
0.18,0.007997946397332222,0.07963871058383144,0.07719745820384409
0.19,0.00899796595652311,0.08148151400565669,0.08140870566690044
0.2,0.00999793064243764,0.08537365762586367,0.08380035894728402


==> figures/data/nonlinear_friction_gb_1.0e-3.csv <==
F,x,gb0,gb1
0.01,1.4806597552807957e-10,5.082164612994202e-8,0.00020003532657744563
0.02,3.0473289450308077e-10,0.00025310207475119737,0.0004005231458891289
0.03,4.809735502381336e-10,0.0020844781128335223,0.002400042253630566
0.04,6.924033871368287e-10,0.0016091319477172415,0.003995993509600706
0.05,9.662838275933286e-10,0.004897190053846331,0.00640509654847035
0.06,1.3549643744391759e-9,0.011834575682484139,0.008400074665725355
0.07,1.978514167047888e-9,0.014752470945971917,0.016812036969094002
0.08,3.1938866131100606e-9,0.025891252342354985,0.027216652059588543
0.09,6.8001005249396116e-9,0.03514884022107194,0.035201777470127066
0.1,1.5309105559963059e-6,0.05042790499076425,0.05227877528141026
0.11,0.000997968190098502,0.06508648076229773,0.06112942035039863
0.12,0.00199795172359281,0.072138687016503,0.07240323532875192
0.13,0.0029979430661921103,0.08352322659246104,0.08380388173559863
0.14,0.0039979269126171856,0.08965360352689765,0.09000060702821555
0.15,0.00499795532970493,0.09730335424159386,0.09220072088840293
0.16,0.0059979599319395175,0.09794269445883641,0.09680206811498865
0.17,0.006997924228895721,0.0979573359052826,0.09760260721823345
0.18,0.007997946397332222,0.0996269095485602,0.09900000103712406
0.19,0.00899796595652311,0.09939304490130649,0.09999999579791707
0.2,0.00999793064243764,0.09932751451639697,0.09980000108219995


==> figures/data/nonlinear_friction_gb_1.0e-4.csv <==
F,x,gb0,gb1
0.01,1.4806597552807957e-10,1.5874607008273443e-8,1.6597168887400026e-8
0.02,3.0473289450308077e-10,1.6962766341079014e-8,1.829002696445151e-8
0.03,4.809735502381336e-10,1.9675088261127255e-8,2.115912658486875e-8
0.04,6.924033871368287e-10,2.5317039890759687e-8,2.6363634837012193e-8
0.05,9.662838275933286e-10,3.462194086747612e-8,3.788077693334113e-8
0.06,1.3549643744391759e-9,5.904300784706315e-8,6.47240769934277e-8
0.07,1.978514167047888e-9,0.0007280879151989468,1.663931467385993e-6
0.08,3.1938866131100606e-9,0.0029655896112384898,0.004466418570184774
0.09,6.8001005249396116e-9,0.015764190947317513,0.01621657239560995
0.1,1.5309105559963059e-6,0.054415073702178005,0.052614416946651754
0.11,0.000997968190098502,0.08688401224525615,0.08305176797378531
0.12,0.00199795172359281,0.09801801767936796,0.09662289370297089
0.13,0.0029979430661921103,0.09999983469233212,0.09962936165845146
0.14,0.0039979269126171856,0.10000013995132312,0.09999999192268529
0.15,0.00499795532970493,0.10000062074905543,0.09999999523606733
0.16,0.0059979599319395175,0.0999998483966091,0.0999999965994514
0.17,0.006997924228895721,0.09999972039936568,0.09999999751193099
0.18,0.007997946397332222,0.10000039970384672,0.09999999803891958
0.19,0.00899796595652311,0.10000094028779405,0.09999999844197971
0.2,0.00999793064243764,0.10000204648841962,0.09999999871240048


==> figures/data/pybullet_nonlinear_friction_cone_trajectory.csv <==
time,x,y,z,orientation_x,orientation_y,orientation_z,orientation_w
0.0,0.008245728086867582,0.0029984465770427566,0.2498296875,0.0,0.0,0.0,1.0
0.004166666666666667,0.01648718742675099,0.005995340882454904,0.24948915066940883,0.0,0.0,0.0,1.0
0.008333333333333333,0.02472438009294434,0.008990683670161578,0.2489784776376351,0.0,0.0,0.0,1.0
0.0125,0.03295730707037497,0.01198447529831817,0.24829775656152014,0.0,0.0,0.0,1.0
0.016666666666666666,0.04118596826130262,0.01497671573138277,0.2474470756923813,0.0,0.0,0.0,1.0
0.020833333333333332,0.04941036249221442,0.017967404542623425,0.2464265234425413,0.0,0.0,0.0,1.0
0.025,0.05763048752189288,0.020956540917051954,0.24523618845122225,0.0,0.0,0.0,1.0
0.029166666666666667,0.06584634005062778,0.023944123654773736,0.24387615964968654,0.0,0.0,0.0,1.0
0.03333333333333333,0.07405791573053702,0.02693015117474073,0.24234652632551074,0.0,0.0,0.0,1.0
0.0375,0.08226520917695562,0.029914621518892952,0.24064737818588472,0.0,0.0,0.0,1.0
0.041666666666666664,0.09046821398084728,0.03289753235667174,0.23877880541983343,0.0,0.0,0.0,1.0
0.04583333333333333,0.09866692272218822,0.035878880989886626,0.2367408987592658,0.0,0.0,0.0,1.0
0.05,0.10686132698426895,0.03885866435791598,0.23453374953876208,0.0,0.0,0.0,1.0
0.05416666666666667,0.11505141736885668,0.041836879043220615,0.2321574497540186,0.0,0.0,0.0,1.0
0.058333333333333334,0.12323718351215768,0.04481352127714825,0.22961209211887684,0.0,0.0,0.0,1.0
0.0625,0.1314186141015174,0.04778858694600634,0.22689777012087137,0.0,0.0,0.0,1.0
0.06666666666666667,0.13959569689279439,0.05076207159737979,0.2240145780752402,0.0,0.0,0.0,1.0
0.07083333333333333,0.147768418728343,0.05373397044667019,0.22096261117734825,0.0,0.0,0.0,1.0
0.075,0.15593676555553984,0.05670427838383268,0.21774196555348366,0.0,0.0,0.0,1.0
0.07916666666666666,0.164100722445789,0.05967298998028692,0.21435273830999407,0.0,0.0,0.0,1.0
0.08333333333333333,0.17226027361394186,0.06264009949597886,0.21079502758073826,0.0,0.0,0.0,1.0
0.0875,0.18041540243806833,0.0656056008865703,0.20706893257283518,0.0,0.0,0.0,1.0
0.09166666666666666,0.18856609147951825,0.06856948781073391,0.20317455361070053,0.0,0.0,0.0,1.0
0.09583333333333333,0.19671232250321333,0.07153175363753211,0.19911199217836692,0.0,0.0,0.0,1.0
0.1,0.20485407649811252,0.0744923914538591,0.19488135096009024,0.0,0.0,0.0,1.0
0.10416666666666667,0.21299133369779627,0.07745139407192592,0.19048273387925072,0.0,0.0,0.0,1.0
0.10833333333333334,0.2211240736011176,0.08040875403677004,0.18591624613556237,0.0,0.0,0.0,1.0
0.1125,0.22925227499287124,0.08336446363377137,0.18118199424060952,0.0,0.0,0.0,1.0
0.11666666666666667,0.23737591596443472,0.08631851489615809,0.17628008605173304,0.0,0.0,0.0,1.0
0.12083333333333333,0.24549497393433894,0.08927089961248691,0.1712106308042937,0.0,0.0,0.0,1.0
0.125,0.25360942566872835,0.09222160933408305,0.16597373914234212,0.0,0.0,0.0,1.0
0.12916666666666665,0.2617192473016743,0.09517063538242702,0.16056952314772915,0.0,0.0,0.0,1.0
0.13333333333333333,0.26982441435530846,0.09811796885647582,0.1549980963676918,0.0,0.0,0.0,1.0
0.1375,0.2779249017597462,0.10106360063990773,0.1492595738409529,0.0,0.0,0.0,1.0
0.14166666666666666,0.286020683872772,0.10400752140828076,0.14335407212237364,0.0,0.0,0.0,1.0
0.14583333333333334,0.29411173449926376,0.10694972163609594,0.13728170930619976,0.0,0.0,0.0,1.0
0.15,0.3021980269103334,0.10989019160375763,0.1310426050479434,0.0,0.0,0.0,1.0
0.15416666666666667,0.3102795338621658,0.11282892140442395,0.12463688058494264,0.0,0.0,0.0,1.0
0.15833333333333333,0.3183562276145393,0.11576590095074159,0.11806465875564191,0.0,0.0,0.0,1.0
0.1625,0.3264280799490141,0.11870111998145971,0.11132606401763608,0.0,0.0,0.0,1.0
0.16666666666666666,0.334495062186777,0.12163456806791893,0.10442122246452104,0.0,0.0,0.0,1.0
0.17083333333333334,0.34255714520613223,0.12456623462041175,0.0973502618415936,0.0,0.0,0.0,1.0
0.175,0.3506142994596323,0.1274961088944118,0.09011331156044261,0.0,0.0,0.0,1.0
0.17916666666666667,0.35866649499084147,0.13042417999666966,0.08271050271247306,0.0,0.0,0.0,1.0
0.18333333333333332,0.36671370145072846,0.13335043689117404,0.07514196808140372,0.0,0.0,0.0,1.0
0.1875,0.37475588811368604,0.1362748684049768,0.06740784215477849,0.0,0.0,0.0,1.0
0.19166666666666665,0.3827930238931756,0.1391974632338821,0.059508261134530345,0.0,0.0,0.0,1.0
0.19583333333333333,0.3908250773569972,0.14211820994799904,0.05144336294663584,0.0,0.0,0.0,1.0
0.2,0.3988520167421858,0.14503709699715853,0.043213287249897134,0.0,0.0,0.0,1.0
0.20416666666666666,0.4068738099695365,0.14795411271619516,0.034818175443887316,0.0,0.0,0.0,1.0
0.20833333333333334,0.4148904246577608,0.15086924533009494,0.02625817067609362,0.0,0.0,0.0,1.0
0.2125,0.42290182813727883,0.15378248295901056,0.01753341784829203,0.0,0.0,0.0,1.0
0.21666666666666667,0.428679295372538,0.15588337874759375,0.018129946290241346,8.620839947049023e-08,-6.789828481168536e-08,-1.48673327156345e-07,0.9999999999999829
0.22083333333333333,0.4344255119923704,0.15797291067891814,0.018678752344116867,-6.088126280128038e-08,3.425101008246181e-07,-1.3138300205501756e-07,0.9999999999999308
0.225,0.4401396073919621,0.16005076216736522,0.019183653857951774,-2.125903880956706e-07,7.659667903449053e-07,-1.1289508310009281e-07,0.9999999999996776
0.22916666666666666,0.4458207826694728,0.16211664270096196,0.01964816318795746,-3.6856518765137774e-07,1.2014789410950765e-06,-9.325398271392521e-08,0.999999999999206
0.23333333333333334,0.45146830487239425,0.16417028574916204,0.020075511701588267,-5.284719007251375e-07,1.6481105849060305e-06,-7.250159194835664e-08,0.9999999999984995
0.2375,0.4570815017171761,0.1662114468427247,0.02046867225746967,-6.920030551094986e-07,2.1049987439557077e-06,-5.0678537821273995e-08,0.9999999999975437
0.24166666666666667,0.46265975672998016,0.1682399018067307,0.020830379886060568,-8.588754233854224e-07,2.571347892377755e-06,-2.7823938940111894e-08,0.9999999999963248
0.24583333333333332,0.46820250477491837,0.17025544513450003,0.021163150815865884,-1.0288281372677637e-06,3.046424819390741e-06,-3.97523697784546e-09,0.9999999999948304
0.25,0.47370922793898523,0.17225788849121598,0.02146929997755517,-1.2016209466414157e-06,3.529553865058114e-06,2.0831913386370333e-08,0.9999999999930489
0.25416666666666665,0.4791794517453255,0.17424705933694284,0.021750957107754633,-1.3770326123920852e-06,4.020112504953922e-06,4.6563707384562204e-08,0.9999999999909701
0.2583333333333333,0.4846127416687177,0.17622279965953935,0.022010081564538573,-1.5548594229567742e-06,4.517527260899573e-06,7.318821728531566e-08,0.9999999999885845
0.2625,0.4900086999292211,0.17818496480872165,0.022248475957683683,-1.7349138252725025e-06,5.021269915939867e-06,1.0067538883232788e-07,0.9999999999858834
0.26666666666666666,0.49536696254183565,0.1801334224232211,0.022467798688505587,-1.917023161500644e-06,5.530854012803503e-06,1.2899701899461185e-07,0.999999999982859
0.2708333333333333,0.5006871966017824,0.18206805144362154,0.02266957548651024,-2.1010285035289636e-06,6.045831616146634e-06,1.5812671431688886e-07,0.9999999999795043
0.275,0.5059690977866261,0.18398874120404746,0.02285521002311545,-2.286783577856299e-06,6.565790320017236e-06,1.8803983859852968e-07,0.9999999999758128
0.2791666666666667,0.511212388057955,0.18589539059641783,0.023025993676276665,-2.474153774000613e-06,7.090350483034153e-06,2.1871345151914943e-07,0.9999999999717788
0.2833333333333333,0.5164168135467031,0.1877879073014785,0.0231831145139437,-2.663015230081526e-06,7.619162674861556e-06,2.5012624194735754e-07,0.9999999999673971
0.2875,0.5215821426074672,0.18966620708128662,0.023327665558843108,-2.853253989695363e-06,8.151905318583658e-06,2.8225845577679713e-07,0.9999999999626629
0.2916666666666667,0.5267081640283336,0.19153021312824345,0.02346065239207916,-3.0447652246392656e-06,8.688282514593571e-06,3.150918235059858e-07,0.9999999999575719
0.29583333333333334,0.5317946853838054,0.1933798554661632,0.023583000148447966,-3.237452518440755e-06,9.228022032550105e-06,3.4860948592125853e-07,0.9999999999521205
0.3,0.5368415315194035,0.19521507039922348,0.02369555995212797,-3.431227206031432e-06,9.770873458890375e-06,3.827959216591612e-07,0.9999999999463051
0.30416666666666664,0.5418485431574332,0.19703580000497442,0.023799114837515883,-3.626007765244435e-06,1.0316606488218493e-05,4.176368746927236e-07,0.9999999999401226
0.30833333333333335,0.5468155756142353,0.1988419916678883,0.023894385196397475,-3.82171925614648e-06,1.0865009347739668e-05,4.5311928398079884e-07,0.9999999999335704
0.3125,0.5517424976200205,0.20063359765021135,0.02398203378934475,-4.018292804509746e-06,1.1415887344649092e-05,4.892312154394937e-07,0.9999999999266458
0.31666666666666665,0.5566291902330909,0.20241057469713797,0.024062670356203054,-4.2156651260164045e-06,1.1969061527139896e-05,5.259617968373454e-07,0.9999999999193465
0.3208333333333333,0.5614755458409079,0.2041728836735652,0.024136855857739562,-4.41377808803649e-06,1.2524367450339798e-05,5.63301156238962e-07,0.9999999999116708
0.325,0.5662814678162795,0.20592048940658933,0.024205103974112074,-4.15943406615106e-06,1.2142962736316813e-05,5.678476564826478e-07,0.9999999999174626
0.32916666666666666,0.5710468672820708,0.20765335961268475,0.024267894724384023,-4.358897561849813e-06,1.2702162305071158e-05,6.037226952863541e-07,0.9999999999096453
0.3333333333333333,0.5757716666381256,0.20937146603274664,0.024325659650277807,-4.079555755509461e-06,1.2282642779964028e-05,6.060693171414848e-07,0.9999999999160633
0.3375,0.5804557944273554,0.21107478270913474,0.024378803461457443,-3.928468068467826e-06,1.205849834470541e-05,6.059640741000739e-07,0.9999999999193963
0.3416666666666667,0.5850991872928623,0.2127632866175444,0.02442769580962642,-3.845523558348849e-06,1.19381426611981e-05,6.045154905230557e-07,0.9999999999211636
0.3458333333333333,0.589701788681455,0.21443695720157044,0.024472676791949446,-3.800559740149555e-06,1.1875639526088442e-05,6.023149593823122e-07,0.9999999999220811
0.35,0.5942635482880892,0.21609577617334547,0.024514059306611463,-3.7765452208323046e-06,1.1845053324631665e-05,5.996914394762691e-07,0.9999999999225364
0.3541666666666667,0.5987844215438998,0.21773972732889402,0.024552131224907885,-3.7638920309756525e-06,1.1831783527108741e-05,5.96825863408224e-07,0.9999999999227429
0.35833333333333334,0.6032643691449916,0.2193687963776541,0.02458715739122544,-3.757215523631943e-06,1.1827629995637805e-05,5.938159201478655e-07,0.999999999922819
0.3625,0.6077033566188262,0.22098297078529539,0.02461938146397023,-3.753503655043629e-06,1.1828005288938191e-05,5.907126112815322e-07,0.9999999999228303
0.36666666666666664,0.6121013539252504,0.22258223962892107,0.02464902760975432,-3.7510825678725625e-06,1.18303596389404e-05,5.875408662643201e-07,0.9999999999228134
0.37083333333333335,0.6164583350894273,0.22416659346374893,0.024676302062349286,-3.7490322031913613e-06,1.1833291162133095e-05,5.843111586805418e-07,0.9999999999227882
0.375,0.6207742778641353,0.22573602420040173,0.024701394557093807,-3.746856251618893e-06,1.1836043316563239e-05,5.810260423645622e-07,0.9999999999227658
0.37916666666666665,0.6250491634190963,0.2272905249919867,0.024724479650644636,-3.74429577781582e-06,1.1838221108090427e-05,5.776838205162549e-07,0.9999999999227516
0.3833333333333333,0.6292829760551744,0.22883009013019653,0.024745717935201937,-3.741224079272791e-06,1.183963098248571e-05,5.742805982720741e-07,0.9999999999227482
0.3875,0.6334757029414598,0.2303547149497194,0.024765257155627125,-3.737587401581572e-06,1.1840190540605007e-05,5.708114237502794e-07,0.9999999999227572
0.39166666666666666,0.6376273338734102,0.23186439574029838,0.02478323323720893,-3.733371579829817e-06,1.1839877731878764e-05,5.672709153538647e-07,0.9999999999227787
0.3958333333333333,0.6417378610503622,0.2333591296658313,0.02479977123121722,-3.728583303282155e-06,1.1838702316351049e-05,5.636536002823718e-07,0.9999999999228125
0.4,0.6458072788708676,0.23483891468994936,0.02481498618481884,-3.723239659422694e-06,1.1836689935523829e-05,5.599540920029045e-07,0.9999999999228584
0.4041666666666667,0.6498355837444261,0.23630374950755698,0.024828983941402396,-3.717362308092799e-06,1.1833873234973492e-05,5.561671775583082e-07,0.9999999999229157
0.4083333333333333,0.6538227739183036,0.2377536334818568,0.024841861876879423,-3.7109742992815726e-06,1.183028701371043e-05,5.522878540448041e-07,0.9999999999229839
0.4125,0.6577688493182291,0.23918856658642096,0.02485370957708201,-3.7040983586645334e-06,1.1825965609407172e-05,5.483113385272396e-07,0.9999999999230628
0.4166666666666667,0.6616738114018601,0.2406085493519051,0.02486460946096918,-3.6967560044569696e-06,1.1820941550176339e-05,5.442330629609817e-07,0.9999999999231516
0.42083333333333334,0.6655376630239932,0.24201358281703375,0.024874637353977207,-3.688967104196002e-06,1.1815244876714075e-05,5.400486614367038e-07,0.99999999992325
0.425,0.6693604083125827,0.24340366848351538,0.024883863015501738,-3.680749717151063e-06,1.1808902899821904e-05,5.357539549018708e-07,0.9999999999233574
0.42916666666666664,0.6731420525546996,0.24477880827457246,0.024892350624181683,-3.672120033449996e-06,1.1801940105423387e-05,5.313449329173224e-07,0.9999999999234737
0.43333333333333335,0.6768826020916374,0.24613900449679754,0.02490015922436015,-3.6630924302871886e-06,1.1794378238192324e-05,5.268177369786261e-07,0.9999999999235984
0.4375,0.680582064222432,0.24748425980506908,0.024907343136828786,-3.6536795183914163e-06,1.1786236370447052e-05,5.221686426031105e-07,0.9999999999237312
0.44166666666666665,0.6842404471151217,0.248814577170282,0.024913952336712345,-3.6438922416530464e-06,1.1777531052232895e-05,5.173940436598642e-07,0.999999999923872
0.4458333333333333,0.6878577597251293,0.2501299598496679,0.024920032801122337,-3.633739952421291e-06,1.1768276424427202e-05,5.12490435656795e-07,0.9999999999240204
0.45,0.6914340117201949,0.25143041135949756,0.024925626828998793,-3.623230507834022e-06,1.1758484364038756e-05,5.07454401328913e-07,0.9999999999241763
0.45416666666666666,0.6949692134113357,0.2527159354499751,0.024930773335364195,-3.6123703341050953e-06,1.1748164580744656e-05,5.022825970719879e-07,0.9999999999243395
0.4583333333333333,0.6984633756893498,0.2539865360821482,0.02493550812203746,-3.601164522534213e-06,1.1737324761917336e-05,4.969717387834532e-07,0.9999999999245099
0.46249999999999997,0.7019165099664219,0.25524221740667347,0.02493986412669049,-3.589616870438098e-06,1.172597063372034e-05,4.915185899551051e-07,0.9999999999246874
0.4666666666666667,0.7053286281224196,0.25648298374428763,0.02494387165198026,-3.5777299731113305e-06,1.1714106100140743e-05,4.859199495520746e-07,0.9999999999248717
0.4708333333333333,0.7086997424555083,0.25770883956784907,0.024947558576350524,-3.5655052402552173e-06,1.1701733266847056e-05,4.801726401895069e-07,0.999999999925063
0.475,0.7120298656367353,0.2589197894858229,0.024950950547969065,-3.5529429675898212e-06,1.1688852549313393e-05,4.7427349790051043e-07,0.9999999999252612
0.4791666666666667,0.7153190106682689,0.26011583822709483,0.02495407116315018,-3.540042365102187e-06,1.1675462714827555e-05,4.682193610326306e-07,0.9999999999254662
0.48333333333333334,0.7185671908449963,0.26129699062700695,0.02495694213050316,-3.526801597609171e-06,1.166156094333794e-05,4.620070607525211e-07,0.9999999999256781
0.4875,0.7217744197192152,0.2624632516145178,0.024959583421949122,-3.513217792131967e-06,1.16471428376761e-05,4.5563341036937746e-07,0.9999999999258968
0.49166666666666664,0.7249407110681677,0.2636146262003968,0.02496201341165616,-3.499287082566405e-06,1.1632202490743499e-05,4.4909519676371927e-07,0.9999999999261225
0.49583333333333335,0.7280660788641913,0.2647511194663697,0.024964249003860073,-3.485004606350444e-06,1.1616732479434817e-05,4.423891707134677e-07,0.9999999999263552
0.5,0.7311505372472764,0.2658727365551398,0.024966305750459168,-3.4703645127419347e-06,1.1600723876290236e-05,4.3551203680498103e-07,0.999999999926595
0.5041666666666667,0.7341941004998382,0.26697948266121374,0.02496819795920153,-3.4553599829989677e-06,1.1584166279334778e-05,4.284604452881503e-07,0.999999999926842
0.5083333333333333,0.737196783023525,0.2680713630224681,0.024969938793217173,-3.439983210608217e-06,1.1567047780893652e-05,4.2123098250197887e-07,0.9999999999270962
0.5125,0.7401585993178995,0.26914838291239745,0.024971540362588033,-3.424225394911443e-06,1.154935495684742e-05,4.138201619003003e-07,0.9999999999273579
0.5166666666666666,0.7430795639608447,0.2702105476329889,0.024973013808591887,-3.408076728037854e-06,1.1531072845634286e-05,4.06224414396753e-07,0.9999999999276271
0.5208333333333334,0.7459596915905543,0.2712578625081732,0.024974369381207177,-3.391526380218413e-06,1.1512184924744382e-05,3.9844007939242034e-07,0.9999999999279042
0.525,0.7487989968889812,0.27229033287780613,0.024975616510417027,-3.37456246752692e-06,1.1492673060311176e-05,3.9046339532405823e-07,0.9999999999281891
0.5291666666666667,0.7515974945666285,0.2733079640921379,0.024976763871809197,-3.3571720243764595e-06,1.1472517463903452e-05,3.822904893277708e-07,0.9999999999284823
0.5333333333333333,0.7543551993485734,0.27431076150673095,0.02497781944692826,-3.339340964308465e-06,1.1451696631347193e-05,3.739173679038654e-07,0.9999999999287837
0.5375,0.7570721259616269,0.27529873047779047,0.024978790578798996,-3.3210540220713237e-06,1.1430187252846948e-05,3.653399054100313e-07,0.9999999999290939
0.5416666666666666,0.7597482891225366,0.27627187635787503,0.02497968402300867,-3.302294723946999e-06,1.1407964166181496e-05,3.5655383454989875e-07,0.999999999929413
0.5458333333333333,0.7623837035271508,0.2772302044919558,0.02498050599470206,-3.283045305342655e-06,1.1385000229139714e-05,3.4755473348244564e-07,0.9999999999297413
0.55,0.7649783838404657,0.2781737202137973,0.024981262211817616,-3.263286661450139e-06,1.136126624236298e-05,3.3833801528084446e-07,0.999999999930079
0.5541666666666667,0.7675323446874843,0.2791024288426337,0.024981957934864,-3.2429982558136076e-06,1.1336730807638187e-05,3.288989149384029e-07,0.9999999999304267
0.5583333333333333,0.7700456006448236,0.28001633568011625,0.024982598003514944,-3.222158039655655e-06,1.1311360202429823e-05,3.192324756392777e-07,0.9999999999307845
0.5625,0.7725181662330083,0.28091544600751145,0.02498318687027668,-3.2007423580835075e-06,1.1285118234105394e-05,3.093335352407248e-07,0.9999999999311528
0.5666666666666667,0.774950055909397,0.28179976508312826,0.024983728631461553,-3.178725841583949e-06,1.1257966071374979e-05,2.9919671116398014e-07,0.9999999999315322
0.5708333333333333,0.7773412840616901,0.2826692981399572,0.024984227055684156,-3.156081277640708e-06,1.122986204498247e-05,2.888163844765955e-07,0.9999999999319229
0.575,0.7796918650019717,0.28352405038350376,0.02498468561007764,-3.132779484791466e-06,1.1200761451762408e-05,2.781866828875449e-07,0.9999999999323256
0.5791666666666666,0.7820018129612439,0.28436402698980023,0.024985107484412804,-3.108789162136471e-06,1.1170616320691942e-05,2.673014628118353e-07,0.9999999999327407
0.5833333333333334,0.7842711420844127,0.2851892331035825,0.024985495613287733,-3.084076726030828e-06,1.113937515882812e-05,2.5615428919661855e-07,0.9999999999331686
0.5875,0.7864998664256905,0.2859996738366175,0.024985852696542205,-3.0586061127282645e-06,1.110698264452276e-05,2.4473841461752495e-07,0.99999999993361
0.5916666666666667,0.7886879993626823,0.2867953540210331,0.02498618373983791,-3.2753483124447716e-06,1.1712339443319712e-05,2.904637257302379e-07,0.9999999999260044
0.5958333333333333,0.7908355560414383,0.2875762791254496,0.024986485612025336,-3.0788981218212655e-06,1.1417794618216644e-05,2.7850859617214093e-07,0.9999999999300384
0.6,0.7929425495101574,0.2883424539304663,0.02498676338988237,-2.9584556323813085e-06,1.1239790606641668e-05,2.6493927634346827e-07,0.9999999999324222
0.6041666666666666,0.795008993422419,0.2890938834206748,0.02498701897844255,-2.8772286285278026e-06,1.1121918858699517e-05,2.5034438139976785e-07,0.9999999999339809
0.6083333333333333,0.7970349013226707,0.28983057253318933,0.02498725414125624,-2.817743481065719e-06,1.103739581053279e-05,2.3503209092702477e-07,0.9999999999350905
0.6125,0.7990202866440548,0.2905525261601517,0.02498747050594726,-2.770068817301107e-06,1.0970996628111234e-05,2.191719567565062e-07,0.9999999999359579
0.6166666666666667,0.8009651627059513,0.2912597491497458,0.024987669572861436,-2.7285601645060488e-06,1.0914066636260228e-05,2.0285499764678492e-07,0.9999999999366984
0.6208333333333333,0.8028695427117178,0.2919522463064727,0.02498785272398383,-2.6899944654121122e-06,1.0861662674950675e-05,1.861277025022254e-07,0.9999999999373768
0.625,0.8047334397466145,0.29263002239102764,0.024988021231692505,-2.6525152072546446e-06,1.0810936510191028e-05,1.6901117592758822e-07,0.9999999999380296
0.6291666666666667,0.806556866775905,0.2932930821199718,0.024988176267123647,-2.6150356488038797e-06,1.076022014710705e-05,1.5151190358308904e-07,0.9999999999386782
0.6333333333333333,0.8083398366431225,0.29394143016530927,0.024988318908043337,-2.5769010721201113e-06,1.0708508053887988e-05,1.3362779349924328e-07,0.9999999999393347
0.6375,0.8100823620684857,0.2945750711540292,0.024988450146189535,-2.5376974215823675e-06,1.0655163728289575e-05,1.1535154874115035e-07,0.9999999999400071
0.6416666666666666,0.8117844556474554,0.2951940096676468,0.024988570894083295,-2.4971426893570286e-06,1.0599753095323537e-05,9.667253626485649e-08,0.9999999999407001
0.6458333333333334,0.813446129849419,0.2957982502417611,0.024988681991326697,-2.4550250268202694e-06,1.0541949536393489e-05,7.757780171945901e-08,0.9999999999414171
0.65,0.8150673970164932,0.2963877973656373,0.024988784210415928,-2.411167197017518e-06,1.0481479304646942e-05,5.805260022064978e-08,0.9999999999421607
0.6541666666666667,0.8166482693624352,0.29696265548181794,0.0249888782620995,-2.3654058550694275e-06,1.0418089675486992e-05,3.8080649439013814e-08,0.9999999999429333
0.6583333333333333,0.818188758971653,0.2975228289857634,0.024988964800313773,-2.3175791063105124e-06,1.0351529786609894e-05,1.7644219418831037e-08,0.9999999999437371
0.6625,0.8196888777983078,0.29806832222552093,0.02498904442672773,-2.2675186632686987e-06,1.0281538523199245e-05,-3.2758725599627918e-09,0.9999999999445741
0.6666666666666666,0.8211486376655002,0.2985991395014208,0.024989117694926236,-2.2150444198299676e-06,1.0207836098233512e-05,-2.47003330857493e-08,0.9999999999454465
0.6708333333333333,0.8225680502645341,0.2991152850657973,0.024989185114260418,-2.1599602913802497e-06,1.0130117558271482e-05,-4.665150335442309e-08,0.9999999999463566
0.675,0.8239471271542511,0.29961676312273255,0.0249892471533913,-2.1020505252855057e-06,1.0048046988514683e-05,-6.915350769810201e-08,0.9999999999473066
0.6791666666666667,0.8252858797604313,0.30010357782782066,0.024989304243550857,-2.041076110383079e-06,9.961251841776345e-06,-9.223243105988138e-08,0.9999999999482995
0.6833333333333333,0.8265843193752538,0.3005757332879501,0.024989356781543744,-1.976770911792192e-06,9.869316809587724e-06,-1.1591652824018022e-07,0.9999999999493377
0.6875,0.8278424571568129,0.3010332335611016,0.024989405132509707,-1.9088373450366283e-06,9.77177694041688e-06,-1.4023646527762892e-07,0.9999999999504245
0.6916666666666667,0.8290603041286866,0.30147608265615883,0.024989449632466715,-1.836941393328193e-06,9.668109691326355e-06,-1.6522559895874534e-07,0.999999999951563
0.6958333333333333,0.8302378727696237,0.30190428510091555,0.024989483836601482,-1.8233865544779262e-06,9.637082358108075e-06,-1.8807582624016812e-07,0.9999999999518833
0.7,0.8313751736336473,0.3023178444725681,0.024989509233972005,-1.538455740441625e-06,9.18546196705416e-06,-2.1514464391056406e-07,0.999999999956607
0.7041666666666666,0.8324722152205423,0.3027167640418086,0.024989534854955347,-1.4464429753656872e-06,9.033019838858351e-06,-2.422424147983321e-07,0.9999999999581268
0.7083333333333334,0.8335290092437431,0.3031010479151578,0.024989555907790277,-1.1936995102684995e-06,8.631011633911957e-06,-2.7195578077451136e-07,0.9999999999620034
0.7125,0.8345455648265827,0.30347069959038414,0.024989577570532006,-1.1188725937756126e-06,8.505365875107569e-06,-3.0131703094338514e-07,0.999999999963158
0.7166666666666667,0.8355218933412345,0.3038257230472742,0.0249895953106541,-8.907948858308763e-07,8.141358403483741e-06,-3.3291435512104503e-07,0.999999999966407
0.7208333333333333,0.836458003712883,0.3041661217126014,0.02498961395250883,-8.263655876120765e-07,8.032010553813927e-06,-3.6383467942754684e-07,0.9999999999673358
0.725,0.8373539069713725,0.3044918994383623,0.024989629230670413,-6.15968367733764e-07,7.695144858129406e-06,-3.966666344701213e-07,0.999999999970124
0.7291666666666666,0.8382096118371226,0.3048030595791858,0.024989645644605887,-5.558064125604859e-07,7.59252901681693e-06,-4.2853261057189645e-07,0.9999999999709305
0.7333333333333333,0.8390251289996548,0.30509960585910134,0.024989659191034064,-3.566212201521179e-07,7.272628606402244e-06,-4.620282284663135e-07,0.9999999999733841
0.7375,0.8398004673471895,0.30538154166144155,0.024989672508448697,-2.482273765410387e-07,7.094453997737315e-06,-4.978489622205469e-07,0.9999999999746796
0.7416666666666667,0.8405356371127893,0.3056488708552536,0.024989681921348886,-2.1196879547488847e-07,7.029826293737122e-06,-5.421669530592191e-07,0.9999999999751213
0.7458333333333333,0.8412306477371561,0.305901596492227,0.02498968725596218,1.3579142924466305e-07,6.47501545762624e-06,-5.919294515967882e-07,0.9999999999788527
0.75,0.841885503223303,0.3061397205037593,0.02498970971760035,1.3582806024530042e-07,6.474863863109558e-06,-6.691714436394579e-07,0.999999999978805
0.7541666666666667,0.8425002201447371,0.3063632501592671,0.024989715367675972,-9.463913613001139e-08,5.737471813440317e-06,-6.029909561790687e-07,0.9999999999833544
0.7583333333333333,0.8430748001161444,0.30657218482596205,0.024989736708900222,-8.45015688654899e-08,5.699943027000231e-06,-6.341954455997801e-07,0.9999999999835506
0.7625,0.8436092568168977,0.30676652942297633,0.02498975271039418,-2.862873728035173e-08,5.5108290506850345e-06,-6.185617334644307e-07,0.9999999999846236
0.7666666666666666,0.844103600562019,0.30694628773480453,0.02498975594750302,-3.0455325966212446e-08,5.516208981138007e-06,-6.764599014241713e-07,0.9999999999845565
0.7708333333333334,0.8445578368384395,0.3071114606241758,0.024989760548130895,3.344574756133955e-07,5.267521835952804e-06,-8.00898418431109e-07,0.99999999998575
0.775,0.8449719733298556,0.30726205122696076,0.024989768684658038,6.015841486528738e-07,5.0803028158487e-06,-9.695564788912568e-07,0.9999999999864443
0.7791666666666667,0.845346019684072,0.30739806422864885,0.024989772437866514,6.019879520742182e-07,5.079127330371912e-06,-1.0431218850939896e-06,0.9999999999863759
0.7833333333333333,0.845679983181161,0.30751950227412356,0.02498977498907708,6.023942061806693e-07,5.0779466207459966e-06,-1.1187267641807866e-06,0.9999999999863
0.7875,0.845973871249166,0.3076263668224667,0.024989779995367452,9.025183273765433e-07,4.865855264031818e-06,-1.3479770849280298e-06,0.999999999986846
0.7916666666666666,0.8462276930709385,0.30771866273844617,0.024989779273281,9.025172373899189e-07,4.865871696327125e-06,-1.4341727895244822e-06,0.999999999986726
0.7958333333333333,0.8464414548810207,0.30779639221683086,0.02498977878413853,9.025165652194278e-07,4.8658878716555705e-06,-1.5199736762159723e-06,0.9999999999865992
0.8,0.846615164174894,0.30785955797095277,0.024989778452745453,9.025159953570095e-07,4.865904069811752e-06,-1.6055080635501668e-06,0.9999999999864654
0.8041666666666667,0.8467488284130992,0.3079081598448993,0.024989781670392324,1.2248487447021163e-06,4.639107543497319e-06,-1.857130938096918e-06,0.9999999999867647
0.8083333333333333,0.846842455795459,0.30794220351119383,0.02498978049480537,1.2386883771069497e-06,4.6294631462433266e-06,-2.0515142249175e-06,0.9999999999864124
0.8125,0.8468960508269378,0.30796169188622197,0.02498978405595194,1.2486224928880396e-06,4.635222731172651e-06,-2.2392337715391834e-06,0.9999999999859708
0.8166666666666667,0.8469096219611157,0.30796662752280923,0.02498978655753742,1.2587344304770874e-06,4.641172812630957e-06,-2.4259053407357136e-06,0.999999999985495
0.8208333333333333,0.8469034725593484,0.3079641150983253,0.024989755146730103,-5.103167360490797e-06,3.853441108863841e-06,5.232800431189819e-05,0.9999999986104443
0.825,0.8468964043878965,0.30795836429577167,0.024989706165553648,-4.838590787372871e-06,4.255576187364882e-06,0.00014901164410382795,0.9999999888770039
0.8291666666666666,0.8468903459516185,0.30795308893266904,0.024989675818536273,-4.46161733100723e-06,4.594937396383217e-06,0.0002388603179502724,0.9999999714523641
0.8333333333333334,0.8468872521287082,0.3079507292047673,0.024989657319533693,-4.670279680340712e-06,4.681364911532138e-06,0.000274042323451901,0.9999999624285385
0.8375,0.8468867843246669,0.307950426754526,0.024989642527723396,-4.706209606890081e-06,4.656206745451622e-06,0.00026643883125233565,0.9999999644832597
0.8416666666666667,0.8468864249506265,0.30795014335045473,0.024989636098928916,-4.2015011702378555e-06,4.568510388114704e-06,0.0002602862393848582,0.9999999661062743
0.8458333333333333,0.8468860915766707,0.30794994750882093,0.024989639255638914,-3.847209493204457e-06,4.900696763354605e-06,0.0002549361924684244,0.9999999674843595
0.85,0.8468858393475133,0.30794979257733684,0.0249896412397144,-3.6158916372622893e-06,5.1487952913487935e-06,0.00025102669175843467,0.9999999684730072
0.8541666666666666,0.8468856503492684,0.3079496655482721,0.024989642204608475,-3.399836373586659e-06,5.386452927867799e-06,0.000248167648886857,0.9999999691861222
0.8583333333333333,0.8468857291572178,0.3079495667331153,0.024989642649356304,-3.373694066688397e-06,5.40264848371364e-06,0.00024686412503326777,0.9999999695087662
0.8624999999999999,0.8468858010077384,0.30794947926778854,0.024989643082845597,-3.180530867509124e-06,5.4876525050307684e-06,0.0002458372043955776,0.999999969761919
0.8666666666666667,0.846885853868285,0.30794941354524097,0.024989645087884198,-3.153264148022897e-06,5.504592987645018e-06,0.0002450494429236078,0.999999969955263
0.8708333333333333,0.8468858976164719,0.3079493594745596,0.02498964647427759,-3.125096426182758e-06,5.522191368430898e-06,0.0002444263475574415,0.9999999701077494
0.875,0.8468859382016503,0.3079493083940644,0.02498964746857632,-3.0895172174763844e-06,5.550658281759388e-06,0.0002438057426922756,0.9999999702592021
0.8791666666666667,0.846886008773201,0.30794926338037404,0.024989642939512238,-3.287349707706028e-06,6.141698503433627e-06,0.00024319540147390992,0.9999999704037343
0.8833333333333333,0.8468860579183003,0.3079492253133935,0.024989629848000735,-3.367900447248825e-06,6.512412397681803e-06,0.00024270778420454035,0.9999999705195882
0.8875,0.8468861010955804,0.30794919539462773,0.0249896147161565,-3.4479465581548666e-06,6.882617014578908e-06,0.00024233462045721713,0.999999970607336
0.8916666666666666,0.846886154344193,0.3079490740704961,0.024989611814035195,-1.1861982885992344e-06,8.003436588730176e-06,0.00024217182432546255,0.9999999706436723
0.8958333333333334,0.8468861889840585,0.3079489981602589,0.024989624842244255,1.951350814610951e-07,8.61170738277914e-06,0.0002420742617628271,0.9999999706629257
0.9,0.8468862026254863,0.3079489903674931,0.024989626661117145,2.1080146385525858e-07,8.623344999052708e-06,0.00024207017914975562,0.9999999706638105
0.9041666666666667,0.846886213671048,0.3079489839575369,0.02498962726254566,2.2676019019830317e-07,8.635196225540773e-06,0.00024206698495729697,0.999999970664478
0.9083333333333333,0.8468862226355544,0.30794897865923376,0.02498962733892878,2.4286422056433787e-07,8.64715427184106e-06,0.00024206448584820062,0.9999999706649758
0.9125,0.8468862299330628,0.30794897425271917,0.024989627188649676,2.590504694864822e-07,8.659172836422169e-06,0.000242062530555506,0.9999999706653411
0.9166666666666666,0.846886235895873,0.30794897056076914,0.024989626940300616,2.752917867566174e-07,8.671231997366912e-06,0.0002420610007314333,0.9999999706656025
0.9208333333333333,0.8468862407903479,0.30794896744097133,0.024989626649299684,2.915765140068333e-07,8.68332320011675e-06,0.00024205980378333536,0.9999999706657827
0.9249999999999999,0.8468862448298584,0.3079489647790768,0.024989626339529357,3.078996685302945e-07,8.695442789021183e-06,0.00024205886726907453,0.9999999706658992
0.9291666666666667,0.8468862481852646,0.30794896248351256,0.024989626021281342,3.2425914474153127e-07,8.707589219639037e-06,0.00024205813451129936,0.9999999706659657
0.9333333333333333,0.8468862509933583,0.3079489604809169,0.02498962569899018,3.40654077109794e-07,8.719761857379887e-06,0.00024205756116738343,0.999999970665993
0.9375,0.8468862533636443,0.307948958712534,0.024989625374566116,3.570841275029153e-07,8.731960460458748e-06,0.00024205711254558486,0.9999999706659893
0.9416666666666667,0.8468862553837776,0.30794895713131254,0.024989625048831565,3.7354919514985797e-07,8.744184955454945e-06,0.0002420567615030558,0.9999999706659616
0.9458333333333333,0.8468862571239205,0.30794895569957753,0.024989624722140124,3.9004927891607196e-07,8.756435341801642e-06,0.00024205648680381933,0.9999999706659145
0.95,0.8468862586402321,0.3079489543871635,0.024989624394643358,4.06584420603909e-07,8.768711650377875e-06,0.00024205627183361078,0.9999999706658524
0.9541666666666666,0.8468862599776624,0.3079489531699189,0.024989624066405692,4.2315467351084026e-07,8.781013925986338e-06,0.00024205610359454363,0.9999999706657783
0.9583333333333334,0.846886261172189,0.307948952028507,0.02498962373745402,4.397601001694511e-07,8.793342219290189e-06,0.00024205597191716966,0.9999999706656947
0.9625,0.8468862622526079,0.3079489509474462,0.0249896234077991,4.5640077265486137e-07,8.805696583283594e-06,0.00024205586884438153,0.9999999706656034
0.9666666666666667,0.8468862632419668,0.3079489499143417,0.02498962307744473,4.7307676467369307e-07,8.81807707213591e-06,0.00024205578815116388,0.9999999706655062
0.9708333333333333,0.8468862641587127,0.30794894891927055,0.024989622746391636,4.897881402935071e-07,8.830483740551192e-06,0.0002420557249680327,0.9999999706654039
0.975,0.84688626501761,0.3079489479542884,0.02498962241463921,5.065349616719309e-07,8.842916643528457e-06,0.0002420556754858333,0.9999999706652977
0.9791666666666666,0.8468862658304759,0.3079489470130344,0.024989622082186358,5.233173039713823e-07,8.855375836294113e-06,0.000242055636722363,0.9999999706651882
0.9833333333333333,0.8468862666067682,0.3079489460904158,0.024989621749031774,5.401352425570917e-07,8.867861374215075e-06,0.0002420556063450403,0.999999970665076
0.9874999999999999,0.8468862673540574,0.3079489451823563,0.024989621415173857,5.569888259176372e-07,8.880373311424258e-06,0.00024205558253138313,0.9999999706649614
0.9916666666666667,0.8468862680784023,0.3079489442855919,0.024989621080611014,5.738781157666722e-07,8.892911702819816e-06,0.0002420555638543164,0.999999970664845
0.9958333333333333,0.8468862687846525,0.3079489433975083,0.02498962074534174,5.908031878729104e-07,8.905476604103933e-06,0.0002420555491957015,0.9999999706647269
1.0,0.8468862694766897,0.3079489425160128,0.024989620409364467,6.077641077417694e-07,8.918068070082513e-06,0.00024205553768198956,0.9999999706646072
1.0041666666666667,0.846886270157621,0.3079489416394319,0.024989620072677257,6.247608896992618e-07,8.930686150705604e-06,0.00024205552863458326,0.9999999706644864
1.0083333333333333,0.8468862708299334,0.307948940766423,0.024989619735278586,6.417936097828204e-07,8.94333090195807e-06,0.0002420555215167395,0.9999999706643643
1.0125,0.8468862714956178,0.30794893989591066,0.024989619397166943,6.588623441846521e-07,8.95600237993654e-06,0.0002420555159082198,0.9999999706642412
1.0166666666666666,0.8468862721562679,0.3079489390270386,0.024989619058340067,6.759670586105591e-07,8.96870062506586e-06,0.0002420555114904088,0.9999999706641169
1.0208333333333333,0.8468862728131595,0.30794893815911734,0.024989618718796396,6.931078134244309e-07,8.981425691297714e-06,0.00024205550800570968,0.9999999706639919
1.025,0.8468862734673144,0.3079489372915935,0.024989618378534452,7.102846849022864e-07,8.994177634940895e-06,0.00024205550525065148,0.9999999706638659
1.0291666666666666,0.84688627411955,0.3079489364240321,0.02498961803755154,7.274975669523337e-07,9.00695647802931e-06,0.00024205550308212525,0.999999970663739
1.0333333333333332,0.8468862747705211,0.30794893555607933,0.02498961769584616,7.447464974465252e-07,9.019762269673482e-06,0.00024205550137560894,0.9999999706636113
1.0375,0.8468862754207527,0.3079489346874497,0.024989617353416965,7.62031552415995e-07,9.032595066248597e-06,0.00024205550003048867,0.9999999706634828
1.0416666666666667,0.846886276070663,0.3079489338179319,0.02498961701026015,7.793524325600087e-07,9.0454548363115e-06,0.00024205549899751635,0.9999999706633534
1.0458333333333334,0.8468862767205886,0.3079489329473423,0.024989616666375055,7.967092050375723e-07,9.058341634018715e-06,0.00024205549820972524,0.9999999706632233
1.05,0.8468862773707977,0.3079489320755429,0.024989616321759337,8.141017379972259e-07,9.071255457497473e-06,0.00024205549762859298,0.9999999706630924
1.0541666666666667,0.8468862780215032,0.30794893120243644,0.024989615976409602,8.315296499069994e-07,9.084196234799397e-06,0.0002420554972425605,0.9999999706629606
1.0583333333333333,0.846886278664598,0.3079489303377615,0.02498961563032622,8.487864905889369e-07,9.097042899741655e-06,0.00024205549691037003,0.9999999706628295
1.0625,0.8468862791359391,0.3079489296772294,0.024989615285049737,8.617628561121663e-07,9.107385539944404e-06,0.00024205549470641749,0.9999999706627247
1.0666666666666667,0.8468862796189541,0.30794892901607046,0.024989614972013095,8.748009854092307e-07,9.117768487386165e-06,0.000242055493116429,0.9999999706626191
1.0708333333333333,0.8468862801117987,0.30794892835365845,0.024989614672231358,8.879034989884108e-07,9.128193862255021e-06,0.00024205549199766472,0.9999999706625128
1.075,0.8468862806129582,0.30794892768960497,0.024989614377525036,9.010702437422542e-07,9.13866214965279e-06,0.00024205549133328656,0.9999999706624055
1.0791666666666666,0.8468862810225591,0.3079489271519079,0.024989614073283102,9.118508851084937e-07,9.146837387052676e-06,0.00024205545516610286,0.9999999706623298
1.0833333333333333,0.8468862814348578,0.3079489266105582,0.024989613816215724,9.226995045402004e-07,9.155063132485206e-06,0.00024205542738225702,0.9999999706622513
1.0875,0.8468862818498492,0.3079489260655932,0.024989613578578963,9.336164695291964e-07,9.16334026115497e-06,0.00024205540623089796,0.9999999706621705
1.0916666666666666,0.8468862822675391,0.3079489255169981,0.024989613348475558,9.44602998113194e-07,9.17166968021771e-06,0.00024205539025847096,0.9999999706620877
1.0958333333333332,0.8468862826879326,0.30794892496476706,0.024989613120794153,9.556599265671005e-07,9.180051996268951e-06,0.00024205537833264893,0.9999999706620032
1.1,0.8468862830577741,0.30794892448495015,0.024989612889821745,9.653203968971144e-07,9.187207655295574e-06,0.00024205536358166095,0.9999999706619318
1.1041666666666667,0.8468862834280997,0.30794892400109913,0.02498961268154262,9.750488062899565e-07,9.19441673115411e-06,0.00024205535278828283,0.9999999706618586
1.1083333333333334,0.8468862837993741,0.3079489235132848,0.02498961248214183,9.848463759883183e-07,9.201680001363934e-06,0.00024205534506325211,0.9999999706617841
1.1125,0.8468862841719489,0.3079489230216295,0.024989612285683853,9.94712737321126e-07,9.208997404946362e-06,0.0002420553397781325,0.9999999706617083
1.1166666666666667,0.8468862845460441,0.3079489225263924,0.02498961208961085,1.0046443304616975e-06,9.216367202396788e-06,0.0002420553365734433,0.9999999706616313
1.1208333333333333,0.8468862849218971,0.3079489220276145,0.024989611892863365,1.0146416628839574e-06,9.223789780730811e-06,0.00024205533499924075,0.9999999706615531
1.125,0.8468862852997016,0.3079489215253251,0.024989611694981356,1.0247052039497467e-06,9.231265507334741e-06,0.00024205533470543424,0.999999970661474
1.1291666666666667,0.8468862856512717,0.3079489210641468,0.02498961149339388,1.0339664698684173e-06,9.23810180989473e-06,0.00024205534036348064,0.9999999706613999
1.1333333333333333,0.8468862860035665,0.3079489205996998,0.024989611302769114,1.0432858384484096e-06,9.244986920774049e-06,0.0002420553459614586,0.9999999706613252
1.1375,0.8468862863569545,0.30794892013201125,0.024989611116041664,1.0526642273031908e-06,9.251921412489193e-06,0.00024205535149175584,0.9999999706612499
1.1416666666666666,0.8468862867115287,0.30794891966152116,0.024989610930145074,1.0620940423689768e-06,9.25890049558867e-06,0.00024205535718366847,0.999999970661174
1.1458333333333333,0.8468862870673631,0.30794891918856127,0.024989610743838212,1.0715696055145696e-06,9.265920610275277e-06,0.00024205536316665864,0.9999999706610974
1.15,0.8468862874246286,0.30794891871315416,0.024989610556660075,1.0810912032592042e-06,9.272981990276885e-06,0.00024205536938219735,0.9999999706610202
1.1541666666666666,0.8468862877832137,0.30794891823577314,0.024989610368379014,1.0906500782125082e-06,9.28007857379998e-06,0.00024205537595526778,0.9999999706609424
1.1583333333333332,0.8468862881280117,0.30794891778280786,0.0249896101773855,1.0997280589715883e-06,9.286832008924368e-06,0.0002420553903032166,0.9999999706608662
1.1625,0.8468862884731261,0.30794891732849516,0.024989609991942954,1.1088300276574317e-06,9.29361122184319e-06,0.00024205540341305204,0.99999997066079
1.1666666666666667,0.8468862888184234,0.30794891687340314,0.024989609808376785,1.1179454349262491e-06,9.300408076695367e-06,0.0002420554156519616,0.9999999706607138
1.1708333333333334,0.8468862891632183,0.30794891641891814,0.024989609625192588,1.1270475566987754e-06,9.30720217612615e-06,0.0002420554274821905,0.9999999706606374
1.175,0.8468862895075858,0.30794891596504526,0.024989609442147,1.1361365087682185e-06,9.313993588040642e-06,0.00024205543898690705,0.9999999706605611
1.1791666666666667,0.846886289852311,0.3079489155103961,0.024989609259232506,1.1452399754822319e-06,9.320800787645913e-06,0.00024205544960858625,0.9999999706604847
1.1833333333333333,0.8468862901994083,0.30794891505128047,0.02498960907634387,1.1544312575389665e-06,9.327672724856897e-06,0.00024205545788618733,0.9999999706604081
1.1875,0.8468862905490844,0.30794891458767004,0.02498960889248091,1.1637111770231384e-06,9.334610004814094e-06,0.0002420554643293746,0.9999999706603311
1.1916666666666667,0.8468862909015106,0.3079489141195333,0.02498960870720601,1.173080578306644e-06,9.341613249224223e-06,0.00024205546933723777,0.9999999706602535
1.1958333333333333,0.8468862912568302,0.3079489136468363,0.024989608520322285,1.182540320052023e-06,9.348683090386766e-06,0.0002420554732216271,0.9999999706601754
1.2,0.8468862916151643,0.3079489131695432,0.02498960833173579,1.192091271838583e-06,9.355820168663922e-06,0.00024205547622674223,0.9999999706600966
1.2041666666666666,0.8468862919766159,0.30794891268761637,0.024989608141396547,1.2017343127642353e-06,9.363025131431014e-06,0.0002420554785436366,0.999999970660017
1.2083333333333333,0.8468862923412743,0.3079489122010166,0.0249896079492733,1.211470330895538e-06,9.370298632662593e-06,0.00024205548032167919,0.9999999706599367
1.2125,0.8468862927092174,0.30794891170970357,0.024989607755342712,1.2213002230785476e-06,9.377641332789047e-06,0.00024205548167793815,0.9999999706598556
1.2166666666666666,0.8468862930805146,0.30794891121363555,0.024989607559584744,1.231224894906739e-06,9.385053898670916e-06,0.00024205548270357408,0.9999999706597736
1.2208333333333332,0.8468862934552277,0.30794891071276986,0.024989607361980668,1.24124526075444e-06,9.392537003622389e-06,0.00024205548347039368,0.9999999706596908
1.225,0.8468862938334137,0.30794891020706283,0.024989607162512226,1.251362243839571e-06,9.400091327456805e-06,0.0002420554840344386,0.9999999706596071
1.2291666666666667,0.8468862942151251,0.3079489096964699,0.02498960696116125,1.2615767763010594e-06,9.407717556543016e-06,0.00024205548443929437,0.9999999706595224
1.2333333333333334,0.8468862946004108,0.3079489091809457,0.024989606757909524,1.2718897992809805e-06,9.415416383865423e-06,0.0002420554847191592,0.9999999706594368
1.2375,0.8468862949893173,0.30794890866044416,0.024989606552738703,1.2823022630093445e-06,9.423188509085973e-06,0.00024205548490101856,0.9999999706593503
1.2416666666666667,0.8468862953818892,0.30794890813491843,0.024989606345630293,1.2928151268923708e-06,9.431034638608656e-06,0.00024205548500559642,0.9999999706592628
1.2458333333333333,0.8468862957781694,0.307948907604321,0.024989606136565624,1.3034293595993802e-06,9.438955485643078e-06,0.00024205548504954252,0.9999999706591742
1.25,0.8468862961781999,0.3079489070686037,0.024989605925525852,1.3141459391534423e-06,9.446951770270726e-06,0.00024205548504571036,0.9999999706590847
1.2541666666666667,0.8468862965820214,0.30794890652771795,0.024989605712491952,1.324965853021131e-06,9.455024219510639e-06,0.00024205548500398708,0.9999999706589942
1.2583333333333333,0.8468862969896745,0.3079489059816143,0.024989605497444722,1.3358900982038693e-06,9.46317356738616e-06,0.00024205548493229446,0.9999999706589026
1.2625,0.8468862974011994,0.30794890543024284,0.024989605280364778,1.3469196813312258e-06,9.471400554993208e-06,0.00024205548483669932,0.9999999706588099
1.2666666666666666,0.8468862978166355,0.30794890487355314,0.024989605061232538,1.3580556187524663e-06,9.479705930567168e-06,0.0002420554847220198,0.9999999706587162
1.2708333333333333,0.8468862982360227,0.3079489043114942,0.02498960484002824,1.3692989366313762e-06,9.488090449552246e-06,0.00024205548459197454,0.9999999706586213
1.275,0.8468862986594006,0.3079489037440144,0.02498960461673193,1.3806506710415009e-06,9.496554874671103e-06,0.000242055484449534,0.9999999706585254
1.2791666666666666,0.8468862990868088,0.3079489031710617,0.024989604391323465,1.3921118680611937e-06,9.505099975994303e-06,0.00024205548429686956,0.9999999706584284
1.2833333333333332,0.8468862995182873,0.3079489025925834,0.024989604163782497,1.4036835838703052e-06,9.513726531011024e-06,0.00024205548413593585,0.9999999706583302
1.2875,0.8468862999538761,0.3079489020085263,0.0249896039340885,1.415366884850004e-06,9.522435324701989e-06,0.00024205548396799648,0.9999999706582309
1.2916666666666667,0.8468863003936153,0.30794890141883674,0.024989603702220736,1.4271628476783265e-06,9.531227149609314e-06,0.00024205548379429648,0.9999999706581304
1.2958333333333334,0.8468863008375456,0.3079489008234604,0.02498960346815827,1.4390725594318617e-06,9.540102805910796e-06,0.000242055483615467,0.9999999706580288
1.3,0.8468863012857075,0.30794890022234245,0.02498960323187998,1.4510971176857898e-06,9.549063101493048e-06,0.0002420554834323605,0.9999999706579259
1.3041666666666667,0.8468863017381424,0.30794889961542765,0.02498960299336452,1.463237630615325e-06,9.55810885202556e-06,0.00024205548324538828,0.9999999706578219
1.3083333333333333,0.8468863021948916,0.30794889900266004,0.024989602752590344,1.4754952170988642e-06,9.567240881036107e-06,0.0002420554830548522,0.9999999706577165
1.3125,0.8468863026559968,0.30794889838398315,0.02498960250953571,1.4878710068204662e-06,9.576460019985559e-06,0.00024205548286112521,0.99999997065761
1.3166666666666667,0.8468863031215004,0.30794889775934003,0.024989602264178658,1.5003661403758296e-06,9.585767108345353e-06,0.00024205548266441562,0.9999999706575022
1.3208333333333333,0.8468863035914447,0.3079488971286731,0.02498960201649702,1.512981769376968e-06,9.59516299367388e-06,0.00024205548246508362,0.9999999706573931
1.325,0.8468863040658727,0.30794889649192436,0.02498960176646841,1.5257190565586402e-06,9.604648531694227e-06,0.00024205548226287517,0.9999999706572829
1.3291666666666666,0.8468863045448277,0.307948895849035,0.02498960151407023,1.5385791758858162e-06,9.614224586372682e-06,0.00024205548205821214,0.9999999706571711
1.3333333333333333,0.8468863050283533,0.30794889519994584,0.024989601259279664,1.5515633126637011e-06,9.623892029999014e-06,0.00024205548185114476,0.9999999706570581
1.3375,0.8468863055164936,0.30794889454459706,0.024989601002073678,1.5646726636467614e-06,9.633651743266088e-06,0.00024205548164158564,0.9999999706569438
1.3416666666666666,0.8468863060092932,0.3079488938829283,0.024989600742429015,1.577908437148774e-06,9.643504615350227e-06,0.00024205548142967426,0.999999970656828
1.3458333333333332,0.8468863065067969,0.3079488932148785,0.0249896004803222,1.5912718531553088e-06,9.653451543993257e-06,0.00024205548121540617,0.999999970656711
1.35,0.8468863070090502,0.30794889254038615,0.02498960021572952,1.6047641434371845e-06,9.663493435585354e-06,0.0002420554809987069,0.9999999706565924
1.3541666666666667,0.8468863075160988,0.30794889185938906,0.024989599948627043,1.6183865516633863e-06,9.673631205247442e-06,0.00024205548077978756,0.9999999706564725
1.3583333333333334,0.846886308027989,0.30794889117182445,0.024989599678990608,1.6321403335179694e-06,9.68386577691646e-06,0.0002420554805584922,0.9999999706563512
1.3625,0.8468863085447674,0.30794889047762897,0.024989599406795817,1.6460267568142522e-06,9.694198083428699e-06,0.00024205548033486796,0.9999999706562284
1.3666666666666667,0.8468863090664812,0.30794888977673857,0.024989599132018037,1.6600471016136502e-06,9.704629066606498e-06,0.00024205548010881498,0.999999970656104
1.3708333333333333,0.8468863095931779,0.3079488890690887,0.0249895988546324,1.6742026603441778e-06,9.71515967734467e-06,0.00024205547988042476,0.9999999706559782
1.375,0.8468863101249056,0.30794888835461415,0.024989598574613806,1.6884947379199679e-06,9.725790875697683e-06,0.00024205547964958795,0.999999970655851
1.3791666666666667,0.8468863106617127,0.307948887633249,0.0249895982919369,1.7029246518615756e-06,9.736523630967382e-06,0.00024205547941634684,0.9999999706557221
1.3833333333333333,0.8468863112031019,0.3079488869056669,0.02498959795595656,1.717478927858968e-06,9.74734799811957e-06,0.00024205547918075584,0.9999999706555918
1.3875,0.8468863117479251,0.30794888617342364,0.024989597482710377,1.7321264442869046e-06,9.758241025056976e-06,0.00024205547894350665,0.9999999706554603
1.3916666666666666,0.8468863122958218,0.3079488854370098,0.024989596906267914,1.746857386386949e-06,9.769195505561926e-06,0.00024205547870464244,0.9999999706553279
1.3958333333333333,0.8468863128465253,0.30794888469678894,0.024989596252038056,1.7616644842041994e-06,9.780206102120282e-06,0.00024205547846413883,0.9999999706551943
1.4,0.8468863133998381,0.3079488839530295,0.024989595538969858,1.7765423661165632e-06,9.7912688711502e-06,0.000242055478222332,0.9999999706550597
1.4041666666666666,0.8468863139556152,0.3079488832059292,0.024989594781194082,1.7914870766457127e-06,9.80238090888687e-06,0.0002420554779791851,0.9999999706549243
1.4083333333333332,0.8468863145137501,0.3079488824556331,0.02498959398924761,1.8064957167878485e-06,9.813540087262298e-06,0.00024205547773463926,0.999999970654788
1.4125,0.8468863150741652,0.3079488817022466,0.02498959317098669,1.8215661757441926e-06,9.82474485691422e-06,0.00024205547748884135,0.9999999706546506
1.4166666666666667,0.8468863156368047,0.3079488809458459,0.024989592332268145,1.8366969308161376e-06,9.835994100255024e-06,0.00024205547724197768,0.9999999706545124
1.4208333333333334,0.8468863162016288,0.3079488801864851,0.02498959147745743,1.8518868981539647e-06,9.847287021884903e-06,0.00024205547699386197,0.9999999706543733
1.425,0.8468863167686097,0.307948879424202,0.024989590609807617,1.86713532142781e-06,9.858623066851769e-06,0.00024205547674463896,0.9999999706542334
1.4291666666666667,0.8468863173377287,0.30794887865902226,0.02498958973174206,1.8824416887943015e-06,9.870001859688138e-06,0.0002420554764942178,0.9999999706540925
1.4333333333333333,0.8468863179089736,0.3079488778909623,0.024989588845065226,1.8978056709591127e-06,9.881423158937658e-06,0.00024205547624250317,0.9999999706539507
1.4375,0.8468863184823375,0.3079488771200318,0.024989587951119958,1.913227074982414e-06,9.892886823240657e-06,0.00024205547598964866,0.999999970653808
1.4416666666666667,0.846886319057817,0.3079488763462353,0.024989587050904767,1.928705809821868e-06,9.904392786037476e-06,0.00024205547573562773,0.9999999706536644
1.4458333333333333,0.8468863196354115,0.3079488755695735,0.02498958614516133,1.944241860632832e-06,9.915941036701224e-06,0.00024205547548049571,0.99999997065352
1.45,0.8468863202151226,0.30794887479004435,0.02498958523443973,1.959835269600334e-06,9.927531606466104e-06,0.00024205547522423198,0.9999999706533746
1.4541666666666666,0.8468863207969534,0.3079488740076436,0.02498958431914715,1.975486121642601e-06,9.939164557932204e-06,0.000242055474966725,0.9999999706532283
1.4583333333333333,0.8468863213809082,0.30794887322236536,0.024989583399584157,1.991194533747297e-06,9.95083997723719e-06,0.00024205547470804335,0.9999999706530811
1.4625,0.8468863219669924,0.3079488724342026,0.0249895824759718,2.006960647019193e-06,9.96255796821863e-06,0.00024205547444832346,0.999999970652933
1.4666666666666666,0.8468863225552117,0.3079488716431473,0.024989581548471793,2.022784620748855e-06,9.974318648059929e-06,0.00024205547418729352,0.9999999706527839
1.4708333333333332,0.8468863231455724,0.3079488708491909,0.024989580617201593,2.0386666279899937e-06,9.98612214404379e-06,0.00024205547392504225,0.9999999706526339
1.475,0.8468863237380814,0.3079488700523242,0.024989579682245622,2.0546068522605436e-06,9.99796859113066e-06,0.00024205547366160064,0.999999970652483
1.4791666666666667,0.8468863243327456,0.30794886925253756,0.02498957874366366,2.0706054850835573e-06,1.0009858130153565e-05,0.0002420554733969354,0.9999999706523311
1.4833333333333334,0.8468863249295723,0.30794886844982117,0.02498957780149709,2.0866627241524293e-06,1.0021790906471344e-05,0.0002420554731312156,0.9999999706521783
1.4875,0.846886325528569,0.3079488676441649,0.024989576855773566,2.102778771964902e-06,1.003376706896592e-05,0.00024205547286430752,0.9999999706520245
1.4916666666666667,0.8468863261297433,0.30794886683555844,0.024989575906510488,2.1189538348035564e-06,1.0045786769293991e-05,0.00024205547259613567,0.9999999706518697
1.4958333333333333,0.8468863267331029,0.3079488660239913,0.024989574953717595,2.13518812197682e-06,1.0057850161329831e-05,0.00024205547232681134,0.9999999706517141
1.5,0.8468863273386555,0.3079488652094529,0.024989573997398894,2.151481845253802e-06,1.0069957400750496e-05,0.00024205547205624818,0.9999999706515573
1.5041666666666667,0.8468863279464091,0.3079488643919326,0.02498957303755412,2.167835218441271e-06,1.0082108644725269e-05,0.00024205547178441075,0.9999999706513997
1.5083333333333333,0.8468863285563714,0.30794886357141954,0.0249895720741798,2.184248457072588e-06,1.0094304051687325e-05,0.0002420554715113611,0.9999999706512409
1.5125,0.8468863291685506,0.3079488627479029,0.024989571107270046,2.20072177817423e-06,1.010654378116229e-05,0.000242055471237087,0.9999999706510813
1.5166666666666666,0.8468863297829545,0.3079488619213718,0.02498957013681718,2.2172554000908027e-06,1.0118827993639843e-05,0.00024205547096164024,0.9999999706509206
1.5208333333333333,0.8468863303995914,0.30794886109181524,0.024989569162812163,2.2338495423598747e-06,1.0131156850481744e-05,0.0002420554706848457,0.999999970650759
1.525,0.8468863310184693,0.3079488602592222,0.024989568185244924,2.2505044256147517e-06,1.0143530513850456e-05,0.00024205547040674172,0.9999999706505962
1.5291666666666666,0.8468863316395964,0.3079488594235816,0.02498956720410462,2.2672202715154585e-06,1.0155949146658494e-05,0.00024205547012741342,0.9999999706504324
1.5333333333333332,0.8468863322629808,0.30794885858488225,0.024989566219379814,2.2839973026964633e-06,1.0168412912529941e-05,0.00024205546984674137,0.9999999706502677
1.5375,0.8468863328886308,0.30794885774311304,0.024989565231058622,2.3008357427298687e-06,1.0180921975773448e-05,0.00024205546956486897,0.9999999706501019
1.5416666666666667,0.8468863335165546,0.30794885689826274,0.024989564239128802,2.3177358160977956e-06,1.0193476501361901e-05,0.00024205546928168255,0.9999999706499351
1.5458333333333334,0.8468863341467605,0.3079488560503201,0.02498956324357784,2.334697748173117e-06,1.0206076654918234e-05,0.0002420554689972399,0.9999999706497672
1.55,0.8468863347792569,0.3079488551992738,0.024989562244393013,2.3517217652048896e-06,1.0218722602704684e-05,0.00024205546871144956,0.9999999706495982
1.5541666666666667,0.846886335414052,0.30794885434511243,0.02498956124156141,2.3688080943094398e-06,1.0231414511616262e-05,0.00024205546842453337,0.9999999706494281
1.5583333333333333,0.8468863360511543,0.3079488534878247,0.02498956023506999,2.385956963463747e-06,1.024415254917575e-05,0.00024205546813628134,0.999999970649257
1.5625,0.8468863366905721,0.3079488526273991,0.024989559224905585,2.403168601501835e-06,1.0256936883531092e-05,0.00024205546784656113,0.9999999706490849
1.5666666666666667,0.8468863373323139,0.3079488517638241,0.024989558211054936,2.420443238112139e-06,1.0269767683453373e-05,0.0002420554675556378,0.9999999706489116
1.5708333333333333,0.8468863379763882,0.30794885089708823,0.024989557193504687,2.437781103837226e-06,1.0282645118336574e-05,0.00024205546726334057,0.9999999706487371
1.575,0.8468863386228035,0.30794885002718,0.024989556172241405,2.4551824300742397e-06,1.0295569358197862e-05,0.00024205546696970832,0.9999999706485617
1.5791666666666666,0.8468863392715682,0.30794884915408766,0.02498955514725159,2.47264744907444e-06,1.0308540573677178e-05,0.0002420554666748098,0.9999999706483851
1.5833333333333333,0.846886339922691,0.3079488482777996,0.024989554118521672,2.490176393946392e-06,1.0321558936039559e-05,0.0002420554663784919,0.9999999706482074
1.5875,0.8468863405761805,0.3079488473983042,0.024989553086038025,2.5077694986566827e-06,1.0334624617175581e-05,0.00024205546608083785,0.9999999706480286
1.5916666666666666,0.8468863412320453,0.3079488465155896,0.024989552049786957,2.5254269980328885e-06,1.0347737789603521e-05,0.00024205546578171387,0.9999999706478486
1.5958333333333332,0.8468863418902941,0.30794884562964414,0.024989551009754724,2.5431491277660357e-06,1.0360898626471076e-05,0.00024205546548129985,0.9999999706476674
1.6,0.8468863425509355,0.3079488447404559,0.024989549965927525,2.560936124412302e-06,1.0374107301556591e-05,0.00024205546517945954,0.9999999706474852
1.6041666666666667,0.8468863432139783,0.3079488438480131,0.024989548918291506,2.578788225397331e-06,1.0387363989272153e-05,0.00024205546487629035,0.9999999706473018
1.6083333333333334,0.8468863438794312,0.30794884295230374,0.024989547866832756,2.5967056690183613e-06,1.0400668864665113e-05,0.00024205546457169494,0.9999999706471172
1.6125,0.846886344547303,0.3079488420533159,0.024989546811537314,2.6146886944469755e-06,1.0414022103420035e-05,0.0002420554642656735,0.9999999706469315
1.6166666666666667,0.8468863452176026,0.3079488411510376,0.024989545752391172,2.6327375417323353e-06,1.0427423881861049e-05,0.00024205546395820768,0.9999999706467445
1.6208333333333333,0.8468863458903387,0.30794884024545677,0.024989544689380257,2.6508524518048358e-06,1.0440874376954441e-05,0.00024205546364941674,0.9999999706465564
1.625,0.8468863465655203,0.3079488393365613,0.02498954362249045,2.6690336664785034e-06,1.0454373766310378e-05,0.0002420554633390598,0.999999970646367
1.6291666666666667,0.8468863472431563,0.3079488384243391,0.024989542551707586,2.687281428454503e-06,1.0467922228185433e-05,0.00024205546302749376,0.9999999706461765
1.6333333333333333,0.8468863479232556,0.307948837508778,0.024989541477017436,2.7055959813248923e-06,1.0481519941485259e-05,0.0002420554627143215,0.9999999706459848
1.6375,0.8468863486058272,0.3079488365898657,0.02498954039840573,2.7239775695747076e-06,1.0495167085766105e-05,0.000242055462399907,0.9999999706457918
1.6416666666666666,0.8468863492908802,0.30794883566759,0.024989539315858136,2.7424264385863007e-06,1.0508863841237903e-05,0.00024205546208391592,0.9999999706455976
1.6458333333333333,0.8468863499784236,0.3079488347419386,0.024989538229360276,2.7609428346422694e-06,1.0522610388766375e-05,0.00024205546176648583,0.9999999706454022
1.65,0.8468863506684664,0.3079488338128991,0.024989537138897715,2.7795270049278504e-06,1.0536406909874734e-05,0.00024205546144752022,0.9999999706452055
1.6541666666666666,0.8468863513610178,0.30794883288045916,0.02498953604445597,2.79817919753619e-06,1.0550253586747515e-05,0.00024205546112707375,0.9999999706450077
1.6583333333333332,0.8468863520560868,0.30794883194460626,0.0249895349460205,2.816899661470296e-06,1.056415060223191e-05,0.00024205546080512154,0.9999999706448084
1.6624999999999999,0.8468863527536826,0.30794883100532794,0.024989533843576706,2.8356886466463204e-06,1.0578098139840141e-05,0.000242055460481728,0.999999970644608
1.6666666666666667,0.8468863534538147,0.30794883006261164,0.02498953273710995,2.8545464038969543e-06,1.0592096383751896e-05,0.00024205546015694437,0.9999999706444062
1.6708333333333334,0.846886354156492,0.30794882911644483,0.024989531626605534,2.8734731849759618e-06,1.060614551881758e-05,0.0002420554598306181,0.9999999706442032
1.675,0.846886354861724,0.30794882816681485,0.0249895305120487,2.8924692425595977e-06,1.0620245730559307e-05,0.00024205545950278098,0.9999999706439988
1.6791666666666667,0.84688635556952,0.307948827213709,0.024989529393424647,2.9115348302521316e-06,1.063439720517489e-05,0.00024205545917349268,0.9999999706437932
1.6833333333333333,0.8468863562798892,0.3079488262571145,0.024989528270718507,2.930670202587882e-06,1.0648600129539276e-05,0.00024205545884268317,0.9999999706435863
1.6875,0.846886356992841,0.3079488252970187,0.02498952714391537,2.9498756150352066e-06,1.0662854691207403e-05,0.0002420554585102152,0.999999970643378
1.6916666666666667,0.8468863577083849,0.30794882433340875,0.024989526013000262,2.969151323999223e-06,1.067716107841615e-05,0.0002420554581761864,0.9999999706431684
1.6958333333333333,0.8468863584265304,0.3079488233662717,0.02498952487795816,2.988497586826145e-06,1.069151948008744e-05,0.0002420554578406403,0.9999999706429574
1.7,0.8468863591472868,0.3079488223955948,0.024989523738773986,3.0079146618057686e-06,1.0705930085830014e-05,0.00024205545750355828,0.9999999706427452
1.7041666666666666,0.8468863598706637,0.3079488214213649,0.024989522595432606,3.0274028081765115e-06,1.0720393085943048e-05,0.00024205545716484404,0.9999999706425314
1.7083333333333333,0.8468863605966708,0.30794882044356914,0.024989521447918828,3.046962286127702e-06,1.0734908671417789e-05,0.00024205545682446346,0.9999999706423164
1.7125,0.8468863613253175,0.3079488194621944,0.024989520296217406,3.0665933568029593e-06,1.0749477033939968e-05,0.00024205545648266138,0.9999999706420999
1.7166666666666666,0.8468863620566135,0.30794881847722755,0.024989519140313037,3.0862962823044167e-06,1.0764098365892804e-05,0.00024205545613925188,0.9999999706418822
1.7208333333333332,0.8468863627905684,0.30794881748865555,0.02498951798019037,3.106071325695624e-06,1.07787728603591e-05,0.00024205545579427914,0.9999999706416629
1.7249999999999999,0.8468863635271919,0.3079488164964651,0.024989516815833987,3.1259187510057585e-06,1.0793500711124264e-05,0.000242055455447506,0.9999999706414423
1.7291666666666667,0.8468863642664939,0.307948815500643,0.024989515647228417,3.145838823233063e-06,1.0808282112678762e-05,0.00024205545509929302,0.9999999706412203
1.7333333333333334,0.8468863650084839,0.30794881450117595,0.024989514474358137,3.165831808347e-06,1.0823117260219605e-05,0.00024205545474949191,0.9999999706409969
1.7375,0.8468863657531719,0.3079488134980506,0.024989513297207566,3.1858979732938014e-06,1.0838006349654384e-05,0.00024205545439789464,0.999999970640772
1.7416666666666667,0.8468863665005676,0.3079488124912535,0.02498951211576106,3.206037585999884e-06,1.085294957760371e-05,0.00024205545404473866,0.9999999706405456
1.7458333333333333,0.8468863672506809,0.30794881148077125,0.02498951093000292,3.2262509153740115e-06,1.086794714140269e-05,0.00024205545369000437,0.9999999706403178
1.75,0.8468863680035218,0.3079488104665904,0.0249895097399174,3.246538231311438e-06,1.088299923910395e-05,0.00024205545333345882,0.9999999706400885
1.7541666666666667,0.8468863687591002,0.30794880944869735,0.024989508545488683,3.2668998046991424e-06,1.089810606948138e-05,0.0002420554529752834,0.9999999706398578
1.7583333333333333,0.846886369517426,0.30794880842707856,0.024989507346700898,3.287335907416929e-06,1.0913267832030854e-05,0.00024205545261546336,0.9999999706396255
1.7625,0.8468863702785093,0.3079488074017203,0.02498950614353812,3.3078468123432037e-06,1.0928484726974435e-05,0.0002420554522540165,0.9999999706393917
1.7666666666666666,0.8468863710423601,0.307948806372609,0.024989504935984362,3.328432793357806e-06,1.0943756955262341e-05,0.00024205545189072682,0.9999999706391566
1.7708333333333333,0.8468863718089885,0.30794880533973085,0.024989503724023577,3.3490941253452324e-06,1.0959084718575277e-05,0.00024205545152575737,0.9999999706389198
1.775,0.8468863725784046,0.30794880430307203,0.024989502507639663,3.3698310841987495e-06,1.0974468219327332e-05,0.00024205545115901672,0.9999999706386815
1.7791666666666666,0.8468863733506186,0.30794880326261875,0.02498950128681646,3.390643946824774e-06,1.0989907660669162e-05,0.00024205545079070714,0.9999999706384417
1.7833333333333332,0.8468863741256406,0.30794880221835713,0.024989500061537745,3.411532991145376e-06,1.1005403246489731e-05,0.00024205545042066886,0.9999999706382003
1.7874999999999999,0.846886374903481,0.3079488011702732,0.02498949883178724,3.43249849610329e-06,1.1020955181419906e-05,0.00024205545004887634,0.9999999706379574
1.7916666666666667,0.8468863756841499,0.3079488001183529,0.024989497597548604,3.4535407416642415e-06,1.10365636708341e-05,0.00024205544967532958,0.9999999706377128
1.7958333333333334,0.8468863764676579,0.30794879906258227,0.024989496358805437,3.4746600088227436e-06,1.1052228920854468e-05,0.00024205544930015302,0.9999999706374668
1.8,0.8468863772540149,0.30794879800294717,0.024989495115541282,3.4958565796037405e-06,1.1067951138351984e-05,0.00024205544892310485,0.9999999706372191
1.8041666666666667,0.8468863780432317,0.3079487969394335,0.024989493867739614,3.5171307370679005e-06,1.108373053095029e-05,0.00024205544854425938,0.9999999706369699
1.8083333333333333,0.8468863788353186,0.307948795872027,0.024989492615383857,3.5384827653142125e-06,1.1099567307027506e-05,0.000242055448163633,0.999999970636719
1.8125,0.8468863796302859,0.30794879480071347,0.02498949135845737,3.559912949485367e-06,1.1115461675720106e-05,0.0002420554477810855,0.9999999706364664
1.8166666666666667,0.8468863804281442,0.30794879372547856,0.024989490096943453,3.581421575769881e-06,1.113141384692438e-05,0.00024205544739678092,0.9999999706362123
1.8208333333333333,0.8468863812289041,0.3079487926463079,0.02498948883082534,3.603008931407254e-06,1.114742403130014e-05,0.00024205544701059686,0.9999999706359565
1.825,0.8468863820325762,0.3079487915631871,0.024989487560086208,3.6246753046915537e-06,1.1163492440273313e-05,0.00024205544662275703,0.999999970635699
1.8291666666666666,0.8468863828391708,0.3079487904761017,0.024989486284709175,3.646420984974786e-06,1.1179619286038255e-05,0.00024205544623294307,0.9999999706354399
1.8333333333333333,0.846886383648699,0.30794878938503717,0.02498948500467729,3.668246262671359e-06,1.119580478156102e-05,0.00024205544584144745,0.9999999706351791
1.8375,0.8468863844611711,0.30794878828997896,0.024989483719973546,3.6901514292615732e-06,1.1212049140581766e-05,0.000242055445447938,0.9999999706349166
1.8416666666666666,0.8468863852765981,0.30794878719091245,0.024989482430580873,3.712136777296109e-06,1.122835257761803e-05,0.000242055445052713,0.9999999706346524
1.8458333333333332,0.8468863860949907,0.30794878608782295,0.024989481136482136,3.734202600399608e-06,1.1244715307967217e-05,0.00024205544465552602,0.9999999706343865
1.8499999999999999,0.8468863865515347,0.3079487854145409,0.024989479837660138,3.7472401203175765e-06,1.1255802834810779e-05,0.00024205543817507538,0.9999999706342145
1.8541666666666667,0.8468863870279321,0.3079487847452007,0.02498947866112859,3.760284605496099e-06,1.1266896378245102e-05,0.00024205543304671665,0.9999999706340419
1.8583333333333334,0.8468863875204626,0.30794878407865767,0.02498947757514638,3.7733416380982893e-06,1.1278000616481154e-05,0.00024205542897171234,0.9999999706338685
1.8625,0.8468863880261487,0.3079487834140127,0.024989476556090337,3.786415390586885e-06,1.1289119042708884e-05,0.00024205542571667792,0.9999999706336944
1.8666666666666667,0.8468863885426071,0.30794878275055876,0.02498947558637873,3.799508984446865e-06,1.1300254270277256e-05,0.0002420554231001977,0.9999999706335196
1.8708333333333333,0.846886389067931,0.30794878208773924,0.024989474652925964,3.8126247590509646e-06,1.1311408257770695e-05,0.00024205542098091378,0.9999999706333441
1.875,0.8468863896005947,0.3079487814251153,0.024989473745992526,3.825764471749709e-06,1.1322582476516619e-05,0.00024205541924887243,0.9999999706331679
1.8791666666666667,0.8468863901393776,0.30794878076234056,0.024989472858329104,3.838929446780322e-06,1.1333778035248525e-05,0.0002420554178185398,0.999999970632991
1.8833333333333333,0.8468863906833033,0.30794878009914123,0.024989471984539633,3.852120686087057e-06,1.1344995772883267e-05,0.000242055416623037,0.9999999706328133
1.8875,0.846886391231591,0.3079487794353005,0.02498947112060725,3.865338951794524e-06,1.1356236327566914e-05,0.00024205541561040717,0.999999970632635
1.8916666666666666,0.8468863917836164,0.30794877877064664,0.02498947026354152,3.878584827585173e-06,1.1367500188059411e-05,0.00024205541474001756,0.9999999706324559
1.8958333333333333,0.8468863923388802,0.307948778105043,0.02498946941111589,3.8918587643794935e-06,1.1378787731977426e-05,0.00024205541398053838,0.9999999706322762
1.9,0.8468863928969838,0.307948777438381,0.024989468561672286,3.905161114329674e-06,1.1390099254253192e-05,0.00024205541330715881,0.9999999706320957
1.9041666666666666,0.8468863934576084,0.307948776770574,0.024989467713975706,3.918492156119667e-06,1.1401434988315123e-05,0.0002420554127006101,0.9999999706319145
1.9083333333333332,0.8468863940204996,0.3079487761015525,0.024989466867106014,3.931852113793495e-06,1.1412795121850194e-05,0.00024205541214605936,0.9999999706317326
1.9124999999999999,0.8468863945854544,0.30794877543126103,0.024989466020377382,3.9452411707686705e-06,1.1424179808535399e-05,0.00024205541163173372,0.99999997063155
1.9166666666666667,0.846886395152311,0.3079487747596547,0.02498946517327837,3.958659480263687e-06,1.1435589176767068e-05,0.00024205541114865397,0.9999999706313667
1.9208333333333334,0.8468863955111331,0.30794877436027285,0.024989464301475122,3.96688783377944e-06,1.1442030120661223e-05,0.00024205533423079972,0.999999970631279
1.925,0.84688639586274,0.30794877395838977,0.024989463525446384,3.9751166831661285e-06,1.144847154940209e-05,0.0002420552740150744,0.9999999706311872
1.9291666666666667,0.8468863962086394,0.3079487735543832,0.024989462820407003,3.983348686514429e-06,1.1454915492131386e-05,0.00024205522683848574,0.9999999706310921
1.9333333333333333,0.8468863965500418,0.30794877314855956,0.024989462167942192,3.991585822400207e-06,1.1461363459211957e-05,0.00024205518984255156,0.9999999706309943
1.9375,0.8468863968879189,0.3079487727411668,0.024989461554370148,3.999829564509114e-06,1.1467816575620996e-05,0.00024205516079602593,0.9999999706308944
1.9416666666666667,0.8468863972230507,0.3079487723324052,0.024989460969525507,4.008081011416643e-06,1.1474275680008192e-05,0.00024205513795735832,0.9999999706307928
1.9458333333333333,0.8468863975560632,0.3079487719224364,0.024989460405855517,4.016340983009331e-06,1.1480741398293715e-05,0.00024205511996682575,0.9999999706306898
1.95,0.846886397887459,0.3079487715113907,0.024989459857748506,4.024610092121811e-06,1.1487214198349764e-05,0.0002420551057628412,0.9999999706305857
1.9541666666666666,0.8468863982176413,0.3079487710993728,0.02498945932103496,4.032888797760728e-06,1.1493694430627544e-05,0.00024205509451646816,0.9999999706304805
1.9583333333333333,0.846886398546934,0.30794877068646676,0.024989458792616846,4.041177444648723e-06,1.150018235834228e-05,0.00024205508558042336,0.9999999706303747
1.9625,0.846886398875597,0.3079487702727401,0.0249894582701922,4.049476292603492e-06,1.1506678179899177e-05,0.00024205507844904115,0.9999999706302681
1.9666666666666666,0.8468863992038389,0.3079487698582469,0.024989457752050515,4.057785538366337e-06,1.1513182045555843e-05,0.00024205507272745175,0.999999970630161
1.9708333333333332,0.8468863995318271,0.30794876944303035,0.02498945723692072,4.066105331818929e-06,1.1519694069801047e-05,0.00024205506810719206,0.9999999706300533
1.9749999999999999,0.846886399859696,0.30794876902712504,0.024989456723858224,4.074435788033287e-06,1.1526214340552776e-05,0.00024205506434722408,0.9999999706299452
1.9791666666666667,0.8468864001875538,0.3079487686105585,0.024989456212161004,4.0827769962237e-06,1.1532742925991513e-05,0.0002420550612595195,0.9999999706298366
1.9833333333333334,0.8468864005154869,0.3079487681933526,0.024989455701307256,4.091129026397507e-06,1.15392798796369e-05,0.00024205505869683686,0.9999999706297277
1.9875,0.8468864008435651,0.3079487677755248,0.02498945519090907,4.099491934297239e-06,1.1545825244120175e-05,0.00024205505654431342,0.9999999706296184
1.9916666666666667,0.8468864011718444,0.30794876735708887,0.02498945468067802,4.107865765071725e-06,1.1552379053986403e-05,0.00024205505471196572,0.9999999706295088
1.9958333333333333,0.8468864015003698,0.3079487669380556,0.024989454170399585,4.116250556003902e-06,1.1558941337776611e-05,0.00024205505312988875,0.9999999706293989
2.0,0.8468864018291774,0.3079487665184336,0.024989453659914163,4.124646338537824e-06,1.1565512119575015e-05,0.00024205505174324993,0.9999999706292887
2.0041666666666664,0.8468864021582964,0.3079487660982296,0.024989453149102947,4.133053139784035e-06,1.1572091420158099e-05,0.00024205505050900044,0.9999999706291781
2.0083333333333333,0.8468864024877503,0.30794876567744867,0.02498945263787744,4.1414709836387e-06,1.1578679257848832e-05,0.00024205504939364716,0.9999999706290673
2.0125,0.8468864028175579,0.3079487652560949,0.02498945212617167,4.149899891614371e-06,1.1585275649150771e-05,0.00024205504837123743,0.9999999706289562
2.0166666666666666,0.8468864031477347,0.3079487648341713,0.024989451613936387,4.158339883457973e-06,1.1591880609219779e-05,0.00024205504742092065,0.9999999706288448
2.0208333333333335,0.8468864034782929,0.3079487644116801,0.024989451101134784,4.166790977609087e-06,1.1598494152213826e-05,0.0002420550465270828,0.9999999706287332
2.025,0.8468864038092426,0.30794876398862314,0.02498945058773928,4.175253191541755e-06,1.1605116291553866e-05,0.00024205504567706472,0.9999999706286212
2.029166666666667,0.8468864041405919,0.3079487635650015,0.024989450073729158,4.183726542017014e-06,1.1611747040116601e-05,0.00024205504486102982,0.9999999706285091
2.033333333333333,0.8468864044723475,0.307948763140816,0.0249894495590888,4.192211045271077e-06,1.1618386410378112e-05,0.0002420550440713823,0.9999999706283966
2.0375,0.8468864047491055,0.30794876279551786,0.024989449040123946,4.199175003708842e-06,1.1623694927199138e-05,0.00024205503726974035,0.9999999706283074
2.0416666666666665,0.8468864049591975,0.30794876254198467,0.02498944854261456,4.204358864270805e-06,1.1627446139096036e-05,0.00024205502482049416,0.999999970628245
2.0458333333333334,0.8468864051648367,0.30794876228727397,0.02498944809488477,4.209543538536479e-06,1.163119797643462e-05,0.00024205501504469902,0.9999999706281819
2.05,0.8468864053669394,0.30794876203157334,0.024989447684042796,4.214729868496419e-06,1.1634951023597776e-05,0.00024205500734402746,0.9999999706281183
2.0541666666666667,0.8468864055662393,0.3079487617750348,0.024989447300519635,4.219918479976541e-06,1.16387057148815e-05,0.00024205500125460148,0.9999999706280541
2.058333333333333,0.8468864057633241,0.3079487615177813,0.024989446937212643,4.225109838322625e-06,1.164246237322526e-05,0.00024205499641674798,0.9999999706279897
2.0625,0.8468864059586643,0.3079487612599122,0.02498944658884982,4.230304289765059e-06,1.1646221238914321e-05,0.00024205499255119126,0.9999999706279249
2.0666666666666664,0.8468864061526367,0.3079487610015078,0.024989446251517975,4.235502092121313e-06,1.164998249088395e-05,0.00024205498944116974,0.9999999706278598
2.0708333333333333,0.846886406345543,0.30794876074263267,0.024989445922312482,4.2407034375849e-06,1.165374626253273e-05,0.0002420549869188394,0.9999999706277946
2.075,0.8468864065376248,0.3079487604833389,0.02498944559907734,4.245908469640471e-06,1.1657512653459985e-05,0.00024205498485314065,0.999999970627729
2.0791666666666666,0.8468864067290756,0.30794876022366846,0.024989445280212193,4.25111729561925e-06,1.16612817381781e-05,0.0002420549831427127,0.9999999706276634
2.0833333333333335,0.8468864069200501,0.307948759963655,0.024989444964529133,4.256329996018071e-06,1.1665053572579015e-05,0.0002420549817085071,0.9999999706275976
2.0875,0.8468864071106725,0.3079487597033257,0.02498944465114639,4.261546631416495e-06,1.166882819873414e-05,0.0002420549804893482,0.9999999706275317
2.091666666666667,0.8468864073010421,0.3079487594427022,0.024989444339409417,4.2667672476110265e-06,1.1672605648456946e-05,0.000242054979437413,0.9999999706274655
2.095833333333333,0.8468864074912384,0.30794875918180203,0.024989444028832325,4.271991879426396e-06,1.1676385945947652e-05,0.0002420549785156052,0.9999999706273993
2.1,0.8468864076813253,0.30794875892063917,0.024989443719054417,4.277220553543873e-06,1.168016910975584e-05,0.00024205497769508452,0.999999970627333
2.1041666666666665,0.8468864078713535,0.3079487586592248,0.024989443409807913,4.2824532906009214e-06,1.1683955154237316e-05,0.00024205497695339775,0.9999999706272665
2.1083333333333334,0.8468864080613641,0.30794875839756786,0.02498944310089401,4.2876901067497495e-06,1.168774409063568e-05,0.0002420549762729678,0.9999999706272
2.1125,0.8468864082513896,0.3079487581356755,0.024989442792165095,4.2929310148137234e-06,1.1691535927884699e-05,0.00024205497564043057,0.9999999706271333
2.1166666666666667,0.8468864084414565,0.3079487578735534,0.024989442483511554,4.298176025146487e-06,1.1695330673204438e-05,0.00024205497504494494,0.9999999706270666
2.120833333333333,0.8468864086315856,0.30794875761120616,0.024989442174851977,4.303425146268852e-06,1.1699128332543213e-05,0.00024205497447823184,0.9999999706269997
2.125,0.846886408821794,0.3079487573486373,0.024989441866125887,4.308678385341981e-06,1.1702928910905955e-05,0.00024205497393395165,0.9999999706269327
2.1291666666666664,0.846886409012095,0.30794875708584973,0.024989441557288352,4.313935748518361e-06,1.1706732412597675e-05,0.00024205497340712474,0.9999999706268656
2.1333333333333333,0.8468864092024995,0.3079487568228457,0.024989441248305967,4.319197241202667e-06,1.1710538841404515e-05,0.00024205497289371414,0.9999999706267986
2.1375,0.8468864093930162,0.30794875655962706,0.024989440939153888,4.324462868245068e-06,1.1714348200727883e-05,0.0002420549723907145,0.9999999706267313
2.1416666666666666,0.846886409583652,0.30794875629619506,0.02498944062981363,4.329732634084712e-06,1.1718160493683993e-05,0.0002420549718957997,0.9999999706266639
2.1458333333333335,0.8468864097744127,0.30794875603255084,0.024989440320271422,4.33500654285644e-06,1.1721975723177925e-05,0.0002420549714068711,0.9999999706265965
2.15,0.8468864099653026,0.30794875576869524,0.024989440010516995,4.3402845984698475e-06,1.1725793891958485e-05,0.00024205497092280397,0.9999999706265289
2.154166666666667,0.8468864101563256,0.30794875550462886,0.024989439700542675,4.345566804668004e-06,1.1729615002658938e-05,0.00024205497044240608,0.9999999706264613
2.158333333333333,0.8468864103474844,0.3079487552403522,0.024989439390342715,4.350853165071057e-06,1.173343905782727e-05,0.00024205496996478762,0.9999999706263936
2.1625,0.8468864105387814,0.3079487549758656,0.02498943907991281,4.356143683208428e-06,1.1737266059948515e-05,0.00024205496948906806,0.9999999706263257
2.1666666666666665,0.8468864107302186,0.30794875471116934,0.02498943876924971,4.3614383625432745e-06,1.1741096011461768e-05,0.00024205496901501836,0.9999999706262579
2.1708333333333334,0.8468864109217976,0.3079487544462635,0.024989438458350947,4.3667372064896474e-06,1.1744928914772027e-05,0.00024205496854193346,0.9999999706261898
2.175,0.8468864111135196,0.30794875418114825,0.02498943814721465,4.372040218426283e-06,1.1748764772259814e-05,0.00024205496806966532,0.9999999706261217
2.1791666666666667,0.8468864113053857,0.3079487539158236,0.02498943783583938,4.377347401706084e-06,1.1752603586287734e-05,0.00024205496759791538,0.9999999706260535
2.183333333333333,0.8468864114973966,0.3079487536502896,0.024989437524224015,4.382658759663703e-06,1.1756445359205737e-05,0.00024205496712653485,0.9999999706259852
2.1875,0.8468864116895533,0.3079487533845462,0.024989437212367675,4.387974295620596e-06,1.1760290093354624e-05,0.00024205496665513401,0.9999999706259167
2.1916666666666664,0.846886411881856,0.3079487531185933,0.02498943690026966,4.3932940128893454e-06,1.1764137791069053e-05,0.0002420549661838843,0.9999999706258482
2.1958333333333333,0.8468864120743055,0.3079487528524309,0.024989436587929403,4.398617914776522e-06,1.1767988454679531e-05,0.00024205496571262004,0.9999999706257796
2.2,0.8468864122669021,0.3079487525860588,0.024989436275346427,4.40394600458498e-06,1.177184208651397e-05,0.00024205496524122602,0.999999970625711
2.2041666666666666,0.8468864124596461,0.30794875231947694,0.02498943596252033,4.409278285615318e-06,1.177569868889873e-05,0.00024205496476946482,0.9999999706256422
2.2083333333333335,0.8468864126525381,0.3079487520526852,0.024989435649450772,4.414614761167197e-06,1.177955826415955e-05,0.00024205496429760377,0.9999999706255733
2.2125,0.846886412845578,0.3079487517856835,0.02498943533613744,4.419955434540394e-06,1.1783420814622244e-05,0.00024205496382546547,0.9999999706255043
2.216666666666667,0.8468864130387662,0.3079487515184716,0.024989435022580067,4.425300309035199e-06,1.1787286342613e-05,0.00024205496335316182,0.9999999706254352
2.220833333333333,0.846886413232103,0.3079487512510495,0.024989434708778388,4.43064938795314e-06,1.1791154850458866e-05,0.00024205496288045873,0.999999970625366
2.225,0.8468864134244929,0.30794875098515145,0.024989434394639815,4.43596890547085e-06,1.1794999383639674e-05,0.0002420549626099536,0.9999999706252972
2.2291666666666665,0.8468864135603166,0.307948750808749,0.024989434076041067,4.4395460012212026e-06,1.179745263145509e-05,0.00024205497277366727,0.9999999706252499
2.2333333333333334,0.8468864136906142,0.3079487506364437,0.024989433786401265,4.443034130716202e-06,1.1799834810361457e-05,0.00024205498123391228,0.9999999706252043
2.2375,0.8468864138112069,0.30794875047554565,0.024989433519258,4.446292309238154e-06,1.180203334271419e-05,0.00024205498920320192,0.999999970625162
2.2416666666666667,0.846886413929682,0.30794875031422464,0.024989433273082316,4.4495511856929e-06,1.1804232348887203e-05,0.00024205499540623371,0.9999999706251199
2.245833333333333,0.8468864140464752,0.3079487501525455,0.024989433042438728,4.452810975519989e-06,1.1806431964230392e-05,0.00024205500022132822,0.9999999706250784
2.25,0.8468864141619349,0.3079487499905612,0.024989432823295032,4.4560718387273515e-06,1.1808632289263107e-05,0.00024205500394613907,0.9999999706250369
2.2541666666666664,0.8468864142763389,0.3079487498283149,0.024989432612660022,4.459333894198324e-06,1.181083339867284e-05,0.00024205500681433455,0.9999999706249957
2.2583333333333333,0.8468864143899096,0.30794874966584157,0.024989432408314725,4.462597230309186e-06,1.1813035347984607e-05,0.00024205500900995234,0.9999999706249546
2.2625,0.8468864145028245,0.30794874950316986,0.02498943220861304,4.465861912805001e-06,1.1815238178508012e-05,0.00024205501067747168,0.9999999706249136
2.2666666666666666,0.8468864146152255,0.30794874934032296,0.02498943201233383,4.469127990642673e-06,1.1817441921007503e-05,0.00024205501193061941,0.9999999706248727
2.2708333333333335,0.8468864147272258,0.3079487491773196,0.02498943181857122,4.472395500325264e-06,1.1819646598424932e-05,0.0002420550128583835,0.9999999706248317
2.275,0.846886414838916,0.3079487490141751,0.02498943162665319,4.475664469117254e-06,1.1821852227899198e-05,0.00024205501353085612,0.999999970624791
2.279166666666667,0.8468864149503685,0.3079487488509018,0.024989431436081212,4.4789349174297565e-06,1.1824058822264451e-05,0.00024205501400299744,0.9999999706247501
2.283333333333333,0.8468864150616412,0.30794874868750954,0.02498943124648545,4.482206860590037e-06,1.18262663911616e-05,0.00024205501431795193,0.9999999706247092
2.2875,0.8468864151727802,0.30794874852400655,0.024989431057591535,4.4854803101540605e-06,1.182847494186275e-05,0.00024205501450950492,0.9999999706246684
2.2916666666666665,0.8468864152838225,0.30794874836039926,0.024989430869195934,4.488755274880113e-06,1.1830684479882784e-05,0.00024205501460432662,0.9999999706246275
2.2958333333333334,0.8468864153947975,0.307948748196693,0.024989430681147645,4.4920317614512854e-06,1.1832895009433138e-05,0.00024205501462330048,0.9999999706245867
2.3,0.8468864155057289,0.30794874803289196,0.024989430493334637,4.4953097750114014e-06,1.1835106533758446e-05,0.00024205501458278504,0.9999999706245457
2.3041666666666667,0.8468864156166355,0.30794874786899956,0.024989430305673795,4.498589319562353e-06,1.1837319055386119e-05,0.0002420550144955616,0.9999999706245049
2.308333333333333,0.8468864157275324,0.3079487477050186,0.02498943011810345,4.501870398259064e-06,1.1839532576311595e-05,0.0002420550143718535,0.9999999706244639
2.3125,0.8468864158384316,0.3079487475409513,0.024989429930577844,4.505153013628152e-06,1.1841747098135673e-05,0.00024205501421934461,0.9999999706244229
2.3166666666666664,0.8468864159493428,0.30794874737679934,0.024989429743063025,4.508437167730362e-06,1.1843962622166569e-05,0.00024205501404421046,0.999999970624382
2.3208333333333333,0.8468864160602736,0.3079487472125642,0.024989429555533793,4.511722862280856e-06,1.1846179149495438e-05,0.00024205501385148303,0.9999999706243409
2.325,0.8468864161712303,0.30794874704824704,0.024989429367971442,4.515010098738524e-06,1.1848396681052498e-05,0.00024205501364475736,0.9999999706242999
2.3291666666666666,0.8468864162822177,0.30794874688384877,0.02498942918036209,4.5182988783722125e-06,1.1850615217648618e-05,0.0002420550134272059,0.9999999706242587
2.3333333333333335,0.8468864163932399,0.3079487467193701,0.024989428992695423,4.5215892023098655e-06,1.1852834760006156e-05,0.00024205501320105754,0.9999999706242176
2.3375,0.8468864165043,0.30794874655481164,0.024989428804963784,4.524881071575105e-06,1.1855055308781973e-05,0.00024205501296821496,0.9999999706241764
2.341666666666667,0.8468864166154003,0.3079487463901738,0.02498942861716148,4.5281744871141584e-06,1.1857276864584317e-05,0.00024205501273000105,0.9999999706241353
2.345833333333333,0.8468864167265431,0.3079487462254569,0.02498942842928428,4.5314694498158835e-06,1.1859499427985419e-05,0.0002420550124875399,0.9999999706240941
2.35,0.8468864168377299,0.30794874606066136,0.024989428241329027,4.534765960526854e-06,1.1861722999530952e-05,0.00024205501224183916,0.9999999706240528
2.3541666666666665,0.8468864169489622,0.3079487458957873,0.024989428053293378,4.5380640200620555e-06,1.186394757974676e-05,0.00024205501199352916,0.9999999706240115
2.3583333333333334,0.8468864170602407,0.3079487457308349,0.02498942786517558,4.541363629213384e-06,1.1866173169144181e-05,0.00024205501174316815,0.9999999706239702
2.3625,0.8468864171715665,0.3079487455658043,0.024989427676974322,4.54466478875565e-06,1.1868399768223849e-05,0.0002420550114911044,0.9999999706239289
2.3666666666666667,0.8468864172829402,0.30794874540069567,0.02498942748868862,4.54796749945105e-06,1.1870627377478447e-05,0.00024205501123767138,0.9999999706238875
2.370833333333333,0.8468864173943623,0.30794874523550897,0.024989427300317738,4.551271762052407e-06,1.1872855997394815e-05,0.00024205501098329964,0.999999970623846
2.375,0.8468864175058334,0.3079487450702443,0.024989427111861112,4.554577577305886e-06,1.1875085628455582e-05,0.00024205501072799122,0.9999999706238045
2.3791666666666664,0.8468864176173536,0.30794874490490165,0.024989426923318323,4.557884945952599e-06,1.187731627114023e-05,0.0002420550104720272,0.999999970623763
2.3833333333333333,0.8468864177289235,0.3079487447394811,0.02498942673468904,4.561193868730146e-06,1.187954792592603e-05,0.0002420550102154012,0.9999999706237215
2.3875,0.8468864178405431,0.30794874457398264,0.024989426545973015,4.564504346373471e-06,1.1881780593288594e-05,0.0002420550099581849,0.99999997062368
2.3916666666666666,0.8468864179522126,0.30794874440840625,0.02498942635717005,4.567816379615857e-06,1.1884014273702495e-05,0.00024205500970081483,0.9999999706236383
2.3958333333333335,0.8468864180639323,0.307948744242752,0.024989426168279982,4.571129969189197e-06,1.1886248967641433e-05,0.00024205500944296526,0.9999999706235967
2.4,0.8468864181757022,0.3079487440770198,0.024989425979302687,4.574445115824611e-06,1.188848467557863e-05,0.0002420550091849315,0.9999999706235551
2.404166666666667,0.8468864182875225,0.3079487439112096,0.02498942579023806,4.577761820252585e-06,1.1890721397986913e-05,0.00024205500892660533,0.9999999706235133
2.408333333333333,0.8468864183993933,0.30794874374532144,0.024989425601086017,4.581080083203347e-06,1.1892959135338959e-05,0.00024205500866805098,0.9999999706234716
2.4125,0.8468864185113145,0.3079487435793553,0.024989425411846476,4.584399905407036e-06,1.1895197888107373e-05,0.00024205500840925905,0.9999999706234298
2.4166666666666665,0.8468864186232864,0.30794874341331113,0.024989425222519374,4.587721287593692e-06,1.1897437656764724e-05,0.00024205500815010025,0.999999970623388
2.4208333333333334,0.846886418735309,0.3079487432471889,0.024989425033104647,4.591044230493437e-06,1.1899678441783627e-05,0.00024205500789083528,0.9999999706233461
2.425,0.8468864188473824,0.3079487430809886,0.024989424843602243,4.594368734836568e-06,1.190192024363681e-05,0.00024205500763140286,0.9999999706233043
2.4291666666666667,0.8468864189595064,0.30794874291471014,0.02498942465401211,4.597694801353572e-06,1.1904163062797131e-05,0.00024205500737174086,0.9999999706232623
2.433333333333333,0.8468864190716813,0.30794874274835354,0.0249894244643342,4.601022430775245e-06,1.1906406899737643e-05,0.00024205500711197266,0.9999999706232204
2.4375,0.846886419183907,0.3079487425819188,0.02498942427456846,4.604351623832486e-06,1.190865175493147e-05,0.00024205500685223162,0.9999999706231784
2.4416666666666664,0.8468864192961836,0.3079487424154058,0.024989424084714853,4.607682381256542e-06,1.191089762885195e-05,0.0002420550065923169,0.9999999706231364
2.4458333333333333,0.8468864194085111,0.3079487422488146,0.02498942389477333,4.611014703779006e-06,1.1913144521972642e-05,0.00024205500633216802,0.9999999706230943
2.45,0.8468864195208895,0.307948742082145,0.024989423704743843,4.6143485921316985e-06,1.1915392434767271e-05,0.00024205500607190033,0.9999999706230522
2.4541666666666666,0.8468864196333189,0.3079487419153972,0.02498942351462636,4.61768404704682e-06,1.191764136770978e-05,0.00024205500581142984,0.99999997062301
2.4583333333333335,0.8468864197457994,0.30794874174857095,0.02498942332442083,4.6210210692568725e-06,1.191989132127433e-05,0.00024205500555090178,0.9999999706229679
2.4625,0.8468864198583308,0.30794874158166635,0.024989423134127216,4.624359659494734e-06,1.1922142295935304e-05,0.0002420550052901163,0.9999999706229257
2.466666666666667,0.8468864199709133,0.3079487414146833,0.024989422943745475,4.62769981849353e-06,1.192439429216726e-05,0.00024205500502935147,0.9999999706228835
2.470833333333333,0.8468864200835469,0.30794874124762184,0.024989422753275564,4.631041546986784e-06,1.1926647310444982e-05,0.000242055004768309,0.9999999706228412
2.475,0.8468864201962316,0.30794874108048187,0.024989422562717443,4.634384845708332e-06,1.1928901351243495e-05,0.00024205500450726324,0.9999999706227989
2.4791666666666665,0.8468864203089674,0.30794874091326335,0.02498942237207107,4.637729715392409e-06,1.1931156415038053e-05,0.00024205500424606498,0.9999999706227565
2.4833333333333334,0.8468864204217544,0.30794874074596623,0.0249894221813364,4.641076156773472e-06,1.1933412502304046e-05,0.00024205500398480665,0.9999999706227142
2.4875,0.8468864205345926,0.3079487405785905,0.024989421990513398,4.6444241705864434e-06,1.1935669613517187e-05,0.00024205500372325708,0.9999999706226717
2.4916666666666667,0.8468864206474821,0.3079487404111361,0.02498942179960202,4.647773757566499e-06,1.1937927749153323e-05,0.00024205500346170458,0.9999999706226292
2.495833333333333,0.8468864207604228,0.3079487402436031,0.024989421608602225,4.651124918449241e-06,1.194018690968861e-05,0.00024205500319996883,0.9999999706225867
2.5,0.8468864208734146,0.3079487400759913,0.024989421417513973,4.654477653970521e-06,1.1942447095599306e-05,0.00024205500293811264,0.9999999706225443
2.5041666666666664,0.8468864209864578,0.3079487399083008,0.024989421226337218,4.657831964866629e-06,1.1944708307362023e-05,0.0002420550026761929,0.9999999706225017
2.5083333333333333,0.8468864210995524,0.3079487397405315,0.024989421035071922,4.6611878518741046e-06,1.1946970545453476e-05,0.00024205500241404585,0.999999970622459
2.5125,0.8468864212126982,0.30794873957268337,0.02498942084371804,4.664545315729911e-06,1.194923381035068e-05,0.00024205500215187013,0.9999999706224164
2.5166666666666666,0.8468864213258953,0.30794873940475637,0.02498942065227554,4.667904357171289e-06,1.1951498102530813e-05,0.00024205500188941332,0.9999999706223738
2.5208333333333335,0.8468864214391438,0.3079487392367504,0.02498942046074437,4.671264976935916e-06,1.1953763422471338e-05,0.00024205500162681386,0.9999999706223311
2.525,0.8468864215524438,0.30794873906866554,0.024989420269124495,4.674627175761701e-06,1.1956029770649869e-05,0.00024205500136406045,0.9999999706222883
2.529166666666667,0.8468864216657952,0.30794873890050173,0.02498942007741587,4.677990954386988e-06,1.1958297147544293e-05,0.00024205500110127196,0.9999999706222455
2.533333333333333,0.846886421779198,0.30794873873225886,0.02498941988561846,4.681356313550444e-06,1.1960565553632704e-05,0.00024205500083841666,0.9999999706222028
2.5375,0.8468864218864061,0.3079487385749176,0.024989419693045998,4.684507488061605e-06,1.1962678143772853e-05,0.00024205500387612417,0.9999999706221621
2.5416666666666665,0.8468864219774983,0.3079487384453154,0.02498941950211482,4.687112931285678e-06,1.196439393108206e-05,0.0002420550145720799,0.9999999706221266
2.5458333333333334,0.8468864220600923,0.3079487383286526,0.024989419321650313,4.689461811907529e-06,1.1965923169556822e-05,0.00024205502684546308,0.9999999706220943
2.55,0.8468864221363159,0.30794873822087265,0.02498941915311255,4.69163342574376e-06,1.1967323514905131e-05,0.0002420550391431595,0.9999999706220645
2.5541666666666667,0.8468864222075999,0.3079487381194296,0.024989418996280013,4.6936777163939174e-06,1.1968631276998863e-05,0.00024205505069760906,0.9999999706220365
2.558333333333333,0.8468864222777018,0.3079487380178328,0.02498941885047325,4.6957223169762765e-06,1.1969939235314593e-05,0.000242055059718646,0.999999970622009
2.5625,0.8468864223468648,0.3079487379161037,0.024989418712834853,4.697767295902102e-06,1.1971247428536472e-05,0.0002420550667551333,0.9999999706219821
2.5666666666666664,0.8468864224152828,0.30794873781426035,0.024989418581245832,4.699812703946723e-06,1.197255588537298e-05,0.0002420550722370539,0.9999999706219554
2.5708333333333333,0.8468864224831101,0.3079487377123176,0.02498941845413479,4.701858578805345e-06,1.197386462713807e-05,0.00024205507650131638,0.9999999706219291
2.575,0.84688642255047,0.30794873761028807,0.02498941833033642,4.703904948473305e-06,1.1975173669662166e-05,0.0002420550798120826,0.9999999706219029
2.5791666666666666,0.8468864226174605,0.30794873750818197,0.02498941820898655,4.705951833752753e-06,1.1976483024709311e-05,0.00024205508237582678,0.9999999706218771
2.5833333333333335,0.84688642268416,0.30794873740600787,0.024989418089444326,4.707999250111438e-06,1.1977792701027995e-05,0.00024205508435472443,0.9999999706218512
2.5875,0.8468864227506311,0.30794873730377287,0.024989417971234513,4.710047209061309e-06,1.1979102705130523e-05,0.00024205508587563213,0.9999999706218256
2.591666666666667,0.8468864228169233,0.3079487372014828,0.02498941785400468,4.712095719180818e-06,1.1980413041870936e-05,0.0002420550870379789,0.9999999706217999
2.595833333333333,0.8468864228830763,0.30794873709914244,0.024989417737493465,4.714144786873011e-06,1.1981723714873565e-05,0.00024205508791941594,0.9999999706217744
2.6,0.8468864229491219,0.30794873699675573,0.024989417621507054,4.716194416927596e-06,1.1983034726850788e-05,0.00024205508858094073,0.9999999706217488
2.6041666666666665,0.8468864230150852,0.30794873689432595,0.024989417505901716,4.7182446129379785e-06,1.198434607983877e-05,0.0002420550890704031,0.9999999706217233
2.6083333333333334,0.8468864230809865,0.30794873679185564,0.024989417390570857,4.720295377610374e-06,1.198565777537219e-05,0.00024205508942499933,0.9999999706216979
2.6125,0.8468864231468417,0.307948736689347,0.024989417275435428,4.7223467129931865e-06,1.1986969814613938e-05,0.00024205508967402062,0.9999999706216723
2.6166666666666667,0.8468864232126637,0.30794873658680183,0.02498941716043681,4.724398620646869e-06,1.1988282198451067e-05,0.0002420550898403639,0.9999999706216469
2.620833333333333,0.8468864232784628,0.3079487364842215,0.024989417045531526,4.726451101770113e-06,1.1989594927566204e-05,0.00024205508994208522,0.9999999706216214
2.625,0.846886423344247,0.30794873638160725,0.024989416930687333,4.728504157293319e-06,1.1990908002490317e-05,0.00024205508999318624,0.999999970621596
2.6291666666666664,0.846886423410023,0.30794873627896,0.024989416815880322,4.730557787947932e-06,1.1992221423641954e-05,0.0002420550900045113,0.9999999706215705
2.6333333333333333,0.8468864234757957,0.30794873617628055,0.024989416701092754,4.7326119943179655e-06,1.1993535191356327e-05,0.0002420550899849626,0.999999970621545
2.6375,0.8468864235415695,0.3079487360735695,0.024989416586311475,4.734666776877931e-06,1.1994849305906765e-05,0.0002420550899410351,0.9999999706215196
2.6416666666666666,0.8468864236073476,0.30794873597082734,0.02498941647152673,4.736722136021315e-06,1.1996163767520795e-05,0.0002420550898779586,0.999999970621494
2.6458333333333335,0.8468864236731326,0.30794873586805455,0.02498941635673128,4.738778072081431e-06,1.199747857639198e-05,0.0002420550898000816,0.9999999706214686
2.65,0.8468864237389268,0.30794873576525145,0.024989416241919755,4.740834585347028e-06,1.1998793732688661e-05,0.00024205508971044488,0.9999999706214431
2.654166666666667,0.8468864238047317,0.30794873566241826,0.024989416127088174,4.742891676073775e-06,1.2000109236560509e-05,0.0002420550896116748,0.9999999706214175
2.658333333333333,0.8468864238705487,0.3079487355595552,0.024989416012233576,4.7449493444928744e-06,1.2001425088143375e-05,0.00024205508950565202,0.999999970621392
2.6625,0.8468864239363788,0.3079487354566625,0.024989415897353765,4.74700759081739e-06,1.2002741287562846e-05,0.00024205508939403002,0.9999999706213665
2.6666666666666665,0.846886424002223,0.3079487353537403,0.024989415782447115,4.749066415246865e-06,1.200405783493689e-05,0.00024205508927809433,0.9999999706213409
2.6708333333333334,0.8468864240680819,0.30794873525078864,0.02498941566751241,4.751125817970925e-06,1.2005374730377858e-05,0.00024205508915865499,0.9999999706213154
2.675,0.8468864241339561,0.30794873514780763,0.024989415552548754,4.753185799171813e-06,1.200669197399393e-05,0.00024205508903650216,0.9999999706212898
2.6791666666666667,0.8468864241998459,0.30794873504479736,0.024989415437555475,4.7552463590262885e-06,1.2008009565890212e-05,0.00024205508891226736,0.9999999706212642
2.683333333333333,0.8468864242657518,0.3079487349417579,0.024989415322532075,4.7573074977071376e-06,1.2009327506169534e-05,0.0002420550887863647,0.9999999706212386
2.6875,0.846886424331674,0.3079487348386893,0.02498941520747818,4.759369215384076e-06,1.2010645794933006e-05,0.00024205508865901966,0.999999970621213
2.6916666666666664,0.8468864243976129,0.30794873473559153,0.024989415092393517,4.761431512224662e-06,1.201196443228054e-05,0.0002420550885306973,0.9999999706211874
2.6958333333333333,0.8468864244635683,0.3079487346324647,0.02498941497727787,4.763494388394879e-06,1.2013283418311139e-05,0.00024205508840141555,0.9999999706211617
2.7,0.8468864245295407,0.30794873452930877,0.024989414862131087,4.765557844059444e-06,1.2014602753123098e-05,0.00024205508827162647,0.9999999706211361
2.7041666666666666,0.8468864245955301,0.3079487344261238,0.024989414746953046,4.767621879382256e-06,1.201592243681425e-05,0.00024205508814141615,0.9999999706211105
2.7083333333333335,0.8468864246615366,0.30794873432290976,0.02498941463174366,4.769686494526539e-06,1.201724246948204e-05,0.00024205508801069704,0.9999999706210847
2.7125,0.8468864247275603,0.3079487342196667,0.024989414516502856,4.771751689655101e-06,1.201856285122369e-05,0.0002420550878795513,0.999999970621059
2.716666666666667,0.8468864247936011,0.3079487341163945,0.02498941440123058,4.773817464930411e-06,1.201988358213624e-05,0.0002420550877481971,0.9999999706210334
2.720833333333333,0.8468864248596593,0.3079487340130933,0.024989414285926798,4.7758838205146535e-06,1.2021204662316548e-05,0.00024205508761665118,0.9999999706210076
2.725,0.8468864249257347,0.3079487339097631,0.024989414170591466,4.777950756569945e-06,1.2022526091861457e-05,0.00024205508748490417,0.9999999706209819
2.7291666666666665,0.8468864249918276,0.30794873380640375,0.024989414055224562,4.7800182732581906e-06,1.2023847870867669e-05,0.00024205508735301854,0.9999999706209562
2.7333333333333334,0.8468864250579379,0.3079487337030154,0.024989413939826063,4.782086370741311e-06,1.2025169999431915e-05,0.00024205508722106072,0.9999999706209304
2.7375,0.8468864251240655,0.307948733599598,0.02498941382439595,4.784155049181163e-06,1.2026492477650885e-05,0.0002420550870889057,0.9999999706209046
2.7416666666666667,0.8468864251902106,0.30794873349615154,0.02498941370893421,4.786224308739563e-06,1.2027815305621244e-05,0.00024205508695667596,0.9999999706208789
2.745833333333333,0.8468864252563731,0.307948733392676,0.024989413593440823,4.78829414957833e-06,1.202913848343966e-05,0.0002420550868244472,0.9999999706208531
2.75,0.8468864253225532,0.30794873328917133,0.024989413477915782,4.790364571859348e-06,1.2030462011202848e-05,0.00024205508669205542,0.9999999706208272
2.7541666666666664,0.8468864253887507,0.30794873318563765,0.02498941336235907,4.792435575744488e-06,1.2031785889007514e-05,0.00024205508655964248,0.9999999706208015
2.7583333333333333,0.8468864254549656,0.3079487330820748,0.02498941324677068,4.794507161395583e-06,1.2033110116950336e-05,0.00024205508642715168,0.9999999706207756
2.7625,0.8468864255211981,0.3079487329784829,0.024989413131150596,4.796579328974614e-06,1.2034434695128063e-05,0.00024205508629460403,0.9999999706207497
2.7666666666666666,0.846886425587448,0.3079487328748619,0.024989413015498816,4.798652078643484e-06,1.2035759623637442e-05,0.0002420550861619133,0.9999999706207239
2.7708333333333335,0.8468864256537154,0.3079487327712118,0.024989412899815322,4.800725410564249e-06,1.2037084902575278e-05,0.00024205508602933093,0.999999970620698
2.775,0.8468864257200004,0.3079487326675326,0.02498941278410011,4.802799324898874e-06,1.2038410532038327e-05,0.0002420550858966484,0.9999999706206721
2.779166666666667,0.8468864257863029,0.3079487325638242,0.02498941266835317,4.804873821809479e-06,1.2039736512123443e-05,0.00024205508576398557,0.9999999706206463
2.783333333333333,0.846886425852623,0.30794873246008675,0.024989412552574492,4.806948901458174e-06,1.2041062842927465e-05,0.0002420550856311873,0.9999999706206204
2.7875,0.8468864259189606,0.3079487323563201,0.02498941243676407,4.809024564007117e-06,1.2042389524547275e-05,0.00024205508549833638,0.9999999706205944
2.7916666666666665,0.8468864259853157,0.30794873225252434,0.024989412320921885,4.81110080961854e-06,1.2043716557079785e-05,0.00024205508536545193,0.9999999706205684
2.7958333333333334,0.8468864260516884,0.3079487321486994,0.02498941220504794,4.813177638454643e-06,1.2045043940621902e-05,0.00024205508523248212,0.9999999706205426
2.8,0.8468864261180786,0.3079487320448453,0.02498941208914222,4.815255050677697e-06,1.2046371675270559e-05,0.00024205508509959892,0.9999999706205166
2.8041666666666667,0.8468864261844864,0.307948731940962,0.024989411973204714,4.817333046450117e-06,1.2047699761122778e-05,0.00024205508496670026,0.9999999706204906
2.808333333333333,0.8468864262509117,0.30794873183704957,0.024989411857235418,4.819411625934235e-06,1.2049028198275538e-05,0.00024205508483356804,0.9999999706204646
2.8125,0.8468864263173546,0.30794873173310794,0.024989411741234323,4.821490789292449e-06,1.2050356986825859e-05,0.00024205508470044026,0.9999999706204387
2.8166666666666664,0.8468864263838151,0.3079487316291371,0.024989411625201418,4.823570536687291e-06,1.2051686126870831e-05,0.000242055084567363,0.9999999706204126
2.8208333333333333,0.8468864264502931,0.3079487315251371,0.024989411509136694,4.825650868281259e-06,1.205301561850754e-05,0.00024205508443427012,0.9999999706203866
2.825,0.8468864265167887,0.3079487314211078,0.02498941139304014,4.827731784236899e-06,1.2054345461833073e-05,0.00024205508430106995,0.9999999706203605
2.8291666666666666,0.8468864265833019,0.3079487313170493,0.024989411276911754,4.8298132847167985e-06,1.2055675656944573e-05,0.00024205508416790106,0.9999999706203345
2.8333333333333335,0.8468864266498327,0.30794873121296157,0.02498941116075152,4.831895369883632e-06,1.2057006203939213e-05,0.00024205508403462512,0.9999999706203084
2.8375,0.8468864267163811,0.30794873110884463,0.024989411044559432,4.833978039900058e-06,1.2058337102914155e-05,0.0002420550839012981,0.9999999706202823
2.841666666666667,0.8468864267829471,0.30794873100469844,0.024989410928335485,4.8360612949288595e-06,1.205966835396665e-05,0.0002420550837679306,0.9999999706202563
2.845833333333333,0.8468864268495307,0.307948730900523,0.024989410812079664,4.838145135132832e-06,1.2060999957193943e-05,0.00024205508363454612,0.9999999706202302
2.85,0.846886426916132,0.3079487307963183,0.024989410695791966,4.840229560674754e-06,1.206233191269328e-05,0.00024205508350110425,0.999999970620204
2.8541666666666665,0.846886426982751,0.3079487306920843,0.024989410579472376,4.842314571717574e-06,1.2063664220562002e-05,0.00024205508336768778,0.9999999706201779
2.8583333333333334,0.8468864270493874,0.307948730587821,0.02498941046312089,4.844400168424163e-06,1.2064996880897394e-05,0.00024205508323405612,0.9999999706201518
2.8625,0.8468864271160416,0.30794873048352844,0.024989410346737493,4.8464863509575275e-06,1.2066329893796844e-05,0.00024205508310048735,0.9999999706201256
2.8666666666666667,0.8468864271827133,0.3079487303792066,0.02498941023032218,4.848573119480636e-06,1.2067663259357697e-05,0.00024205508296691478,0.9999999706200994
2.870833333333333,0.8468864272494028,0.3079487302748555,0.024989410113874948,4.850660474156556e-06,1.206899697767736e-05,0.0002420550828333227,0.9999999706200732
2.875,0.8468864273161099,0.307948730170475,0.024989409997395778,4.852748415148431e-06,1.2070331048853296e-05,0.00024205508269962154,0.999999970620047
2.8791666666666664,0.8468864273828345,0.30794873006606527,0.024989409880884668,4.8548369426193616e-06,1.2071665472982933e-05,0.00024205508256590092,0.9999999706200208
2.8833333333333333,0.8468864274495768,0.30794872996162614,0.024989409764341608,4.856926056732555e-06,1.2073000250163769e-05,0.00024205508243207532,0.9999999706199946
2.8875,0.8468864275163368,0.3079487298571577,0.024989409647766584,4.8590157576512945e-06,1.2074335380493342e-05,0.00024205508229837162,0.9999999706199684
2.8916666666666666,0.8468864275831145,0.3079487297526599,0.024989409531159593,4.861106045538835e-06,1.2075670864069177e-05,0.0002420550821647013,0.9999999706199421
2.8958333333333335,0.8468864276499098,0.3079487296481328,0.024989409414520623,4.863196920558483e-06,1.2077006700988805e-05,0.00024205508203074808,0.9999999706199159
2.9,0.8468864277167228,0.3079487295435763,0.02498940929784967,4.865288382873648e-06,1.2078342891349856e-05,0.00024205508189675262,0.9999999706198895
2.904166666666667,0.8468864277835535,0.30794872943899043,0.02498940918114672,4.867380432647748e-06,1.2079679435249943e-05,0.00024205508176285378,0.9999999706198632
2.908333333333333,0.8468864278504018,0.30794872933437517,0.024989409064411765,4.8694730700442325e-06,1.2081016332786706e-05,0.00024205508162887727,0.9999999706198369
2.9125,0.8468864279172679,0.30794872922973054,0.024989408947644797,4.871566295226661e-06,1.2082353584057846e-05,0.00024205508149474663,0.9999999706198106
2.9166666666666665,0.8468864279841516,0.30794872912505655,0.024989408830845806,4.873660108358546e-06,1.208369118916104e-05,0.00024205508136063077,0.9999999706197843
2.9208333333333334,0.8468864280510531,0.30794872902035314,0.024989408714014786,4.8757545096035025e-06,1.2085029148194023e-05,0.00024205508122651572,0.999999970619758
2.925,0.8468864281179722,0.3079487289156203,0.024989408597151725,4.877849499125225e-06,1.2086367461254571e-05,0.00024205508109229718,0.9999999706197316
2.9291666666666667,0.846886428184909,0.30794872881085805,0.024989408480256617,4.879945077087334e-06,1.2087706128440423e-05,0.00024205508095815882,0.9999999706197052
2.933333333333333,0.8468864282518636,0.3079487287060664,0.024989408363329448,4.882041243653631e-06,1.2089045149849419e-05,0.00024205508082383463,0.9999999706196788
2.9375,0.8468864283188359,0.3079487286012453,0.024989408246370214,4.884137998987872e-06,1.2090384525579371e-05,0.00024205508068948314,0.9999999706196524
2.9416666666666664,0.8468864283858258,0.3079487284963947,0.024989408129378905,4.886235343253881e-06,1.2091724255728166e-05,0.0002420550805552453,0.999999970619626
2.9458333333333333,0.8468864284528336,0.3079487283915147,0.02498940801235551,4.888333276615596e-06,1.2093064340393703e-05,0.00024205508042088423,0.9999999706195996
2.95,0.8468864285198591,0.30794872828660524,0.024989407895300023,4.89043179923687e-06,1.2094404779673865e-05,0.0002420550802865019,0.9999999706195731
2.9541666666666666,0.8468864285869022,0.30794872818166635,0.024989407778212434,4.892530911281705e-06,1.2095745573666609e-05,0.00024205508015205337,0.9999999706195467
2.9583333333333335,0.8468864286539631,0.30794872807669793,0.024989407661092734,4.8946306129141326e-06,1.2097086722469918e-05,0.00024205508001763038,0.9999999706195203
2.9625,0.8468864287210418,0.30794872797170003,0.024989407543940915,4.896730904298206e-06,1.2098428226181794e-05,0.00024205507988314345,0.9999999706194937
2.966666666666667,0.8468864287881382,0.30794872786667266,0.024989407426756965,4.8988317855980095e-06,1.2099770084900242e-05,0.00024205507974866896,0.9999999706194673
2.970833333333333,0.8468864288552524,0.3079487277616158,0.024989407309540877,4.900933256977714e-06,1.210111229872333e-05,0.0002420550796142006,0.9999999706194408
2.975,0.8468864289223844,0.3079487276565294,0.024989407192292645,4.903035318601489e-06,1.2102454867749116e-05,0.0002420550794796487,0.9999999706194143
2.9791666666666665,0.8468864289895341,0.30794872755141356,0.024989407075012255,4.905137970633622e-06,1.2103797792075721e-05,0.00024205507934485976,0.9999999706193877
2.9833333333333334,0.8468864290567016,0.3079487274462681,0.0249894069576997,4.907241213238392e-06,1.2105141071801271e-05,0.00024205507921005418,0.9999999706193612
2.9875,0.8468864291238869,0.3079487273410932,0.024989406840354972,4.909345046580117e-06,1.2106484707023928e-05,0.00024205507907523792,0.9999999706193347
2.9916666666666667,0.8468864291910899,0.3079487272358887,0.02498940672297806,4.911449470823161e-06,1.2107828697841864e-05,0.00024205507894038559,0.999999970619308
2.995833333333333,0.8468864292583107,0.30794872713065463,0.024989406605568962,4.913554486131994e-06,1.2109173044353329e-05,0.00024205507880572814,0.9999999706192815
3.0,0.8468864293255494,0.30794872702539106,0.02498940648812766,4.915660092671111e-06,1.2110517746656553e-05,0.0002420550786707936,0.9999999706192548
3.0041666666666664,0.8468864293928058,0.3079487269200979,0.02498940637065415,4.917766290604966e-06,1.2111862804849794e-05,0.00024205507853591128,0.9999999706192282
3.0083333333333333,0.84688642946008,0.30794872681477514,0.02498940625314842,4.919873080098157e-06,1.2113208219031343e-05,0.00024205507840082186,0.9999999706192017
3.0125,0.846886429527372,0.30794872670942286,0.024989406135610466,4.921980461315294e-06,1.2114553989299533e-05,0.00024205507826584145,0.999999970619175
3.0166666666666666,0.8468864295946819,0.30794872660404093,0.024989406018040273,4.924088434421059e-06,1.2115900115752728e-05,0.00024205507813072612,0.9999999706191484
3.0208333333333335,0.8468864296620096,0.3079487264986294,0.024989405900437838,4.926196999580082e-06,1.2117246598489261e-05,0.00024205507799562154,0.9999999706191216
3.025,0.846886429729355,0.3079487263931883,0.024989405782803148,4.9283061569571775e-06,1.2118593437607577e-05,0.00024205507786052686,0.999999970619095
3.029166666666667,0.8468864297967184,0.3079487262877176,0.024989405665136192,4.9304159067171304e-06,1.2119940633206095e-05,0.00024205507772536073,0.9999999706190683
3.033333333333333,0.8468864298640995,0.30794872618221725,0.024989405547436967,4.9325262490247355e-06,1.2121288185383255e-05,0.00024205507759011578,0.9999999706190416
3.0375,0.8468864299314984,0.3079487260766873,0.02498940542970546,4.9346371840449185e-06,1.2122636094237558e-05,0.00024205507745483877,0.9999999706190148
3.0416666666666665,0.8468864299989152,0.30794872597112766,0.024989405311941666,4.936748711942624e-06,1.2123984359867532e-05,0.000242055077319638,0.9999999706189882
3.0458333333333334,0.8468864300663498,0.3079487258655384,0.02498940519414557,4.9388608328828206e-06,1.21253329823717e-05,0.0002420550771843268,0.9999999706189614
3.05,0.8468864301338023,0.3079487257599195,0.024989405076317167,4.940973547030506e-06,1.212668196184861e-05,0.00024205507704884118,0.9999999706189346
3.0541666666666667,0.8468864302009977,0.30794872565481135,0.02498940495841779,4.94307614134249e-06,1.2128024231814695e-05,0.00024205507717126883,0.9999999706189079
3.058333333333333,0.8468864302618168,0.307948725562215,0.024989404839755768,4.944930698070171e-06,1.2129202859309908e-05,0.00024205508322259285,0.999999970618883
3.0625,0.8468864303180116,0.3079487254779436,0.024989404724459135,4.9466198981699675e-06,1.2130272394707065e-05,0.0002420550919252804,0.9999999706188596
3.0666666666666664,0.8468864303704694,0.30794872539991036,0.024989404614227165,4.948184935537957e-06,1.2131260016235869e-05,0.00024205510171225277,0.9999999706188374
3.0708333333333333,0.8468864304196788,0.30794872532700507,0.024989404509646554,4.949647717642857e-06,1.213218017748246e-05,0.0002420551118214251,0.9999999706188166
3.075,0.846886430465942,0.3079487252585807,0.02498940441079838,4.951021013784548e-06,1.213304130295352e-05,0.0002420551218760302,0.9999999706187969
3.0791666666666666,0.8468864305094725,0.30794872519421346,0.024989404317539876,4.952313195554225e-06,1.2133848915695193e-05,0.00024205513168686676,0.9999999706187783
3.0833333333333335,0.8468864305520972,0.30794872513033317,0.024989404229867753,4.953595022887149e-06,1.2134649690341977e-05,0.00024205513960437724,0.9999999706187603
3.0875,0.8468864305942008,0.3079487250664138,0.024989404146526013,4.954877003563554e-06,1.2135450555207064e-05,0.00024205514578720227,0.9999999706187428
3.091666666666667,0.8468864306358909,0.30794872500245896,0.024989404066391975,4.956159153773463e-06,1.2136251518465081e-05,0.0002420551506121959,0.9999999706187256
3.095833333333333,0.8468864306772531,0.3079487249384719,0.02498940398863325,4.95744148553005e-06,1.2137052586181668e-05,0.0002420551543743899,0.9999999706187086
3.1,0.8468864307183557,0.30794872487445574,0.02498940391263268,4.958724007749534e-06,1.2137853762859052e-05,0.00024205515730471583,0.9999999706186917
3.1041666666666665,0.8468864307592527,0.3079487248104131,0.024989403837932692,4.960006727051988e-06,1.2138655051840319e-05,0.00024205515958371964,0.9999999706186752
3.1083333333333334,0.8468864307999876,0.3079487247463463,0.02498940376419402,4.961289648355016e-06,1.2139456455609203e-05,0.00024205516135309346,0.9999999706186586
3.1125,0.8468864308405945,0.30794872468225754,0.02498940369116513,4.9625727753139694e-06,1.2140257976012296e-05,0.00024205516272355712,0.9999999706186422
3.1166666666666667,0.8468864308811007,0.30794872461814843,0.024989403618659516,4.963856110648318e-06,1.2141059614423806e-05,0.00024205516378163555,0.9999999706186258
3.120833333333333,0.846886430921528,0.3079487245540206,0.024989403546538908,4.96513965638362e-06,1.2141861371867723e-05,0.00024205516459540778,0.9999999706186096
3.125,0.8468864309618939,0.3079487244898753,0.02498940347470078,4.966423414030971e-06,1.2142663249108389e-05,0.00024205516521796303,0.9999999706185932
3.1291666666666664,0.8468864310022118,0.3079487244257137,0.024989403403069117,4.967707384720026e-06,1.2143465246717659e-05,0.00024205516569078685,0.999999970618577
3.1333333333333333,0.8468864310424931,0.3079487243615367,0.024989403331587563,4.968991569297578e-06,1.2144267365124634e-05,0.00024205516604653034,0.9999999706185608
3.1375,0.8468864310827462,0.30794872429734504,0.024989403260214333,4.97027596840076e-06,1.2145069604652632e-05,0.00024205516631045797,0.9999999706185446
3.1416666666666666,0.8468864311229782,0.30794872423313946,0.02498940318891844,4.971560582511247e-06,1.2145871965546522e-05,0.00024205516650275847,0.9999999706185284
3.1458333333333335,0.8468864311631946,0.30794872416892044,0.024989403117676914,4.972845411995435e-06,1.2146674447993016e-05,0.00024205516663899562,0.9999999706185123
3.15,0.8468864312033999,0.30794872410468843,0.024989403046472722,4.97413045713421e-06,1.2147477052135683e-05,0.0002420551667311914,0.9999999706184961
3.154166666666667,0.8468864312435975,0.3079487240404438,0.024989402975293236,4.975415718145137e-06,1.2148279778086155e-05,0.0002420551667889951,0.99999997061848
3.158333333333333,0.8468864312837903,0.30794872397618694,0.024989402904129092,4.976701195198804e-06,1.2149082625932379e-05,0.0002420551668197941,0.9999999706184638
3.1625,0.8468864313239803,0.3079487239119181,0.024989402832973347,4.977986888430949e-06,1.2149885595744693e-05,0.0002420551668295462,0.9999999706184477
3.1666666666666665,0.8468864313641696,0.3079487238476374,0.024989402761820854,4.9792727979514766e-06,1.2150688687580427e-05,0.00024205516682274003,0.9999999706184315
3.1708333333333334,0.8468864314043595,0.3079487237833451,0.02498940269066779,4.9805589238511635e-06,1.2151491901487272e-05,0.00024205516680316226,0.9999999706184154
3.175,0.846886431444551,0.3079487237190413,0.024989402619511332,4.981845266206557e-06,1.2152295237505745e-05,0.00024205516677350275,0.9999999706183992
3.1791666666666667,0.8468864314847451,0.30794872365472614,0.024989402548349374,4.9831318250837634e-06,1.2153098695671089e-05,0.00024205516673595685,0.999999970618383
3.183333333333333,0.8468864315249425,0.3079487235903997,0.024989402477180362,4.984418600541017e-06,1.2153902276014559e-05,0.00024205516669215384,0.9999999706183669
3.1875,0.8468864315651438,0.30794872352606206,0.02498940240600314,4.985705592630778e-06,1.2154705978564534e-05,0.00024205516664346956,0.9999999706183507
3.1916666666666664,0.8468864316053494,0.3079487234617133,0.024989402334816852,4.986992801401246e-06,1.2155509803347244e-05,0.00024205516659117225,0.9999999706183345
3.1958333333333333,0.8468864316455597,0.30794872339735346,0.024989402263620862,4.988280226897433e-06,1.2156313750387287e-05,0.00024205516653568428,0.9999999706183182
3.2,0.8468864316857749,0.3079487233329826,0.024989402192414696,4.989567869161988e-06,1.2157117819708092e-05,0.00024205516647804757,0.9999999706183021
3.2041666666666666,0.8468864317259954,0.3079487232686008,0.024989402121198007,4.990855728235828e-06,1.2157922011332214e-05,0.00024205516641857206,0.9999999706182859
3.2083333333333335,0.8468864317662212,0.30794872320420796,0.024989402049970532,4.992143804158584e-06,1.2158726325281548e-05,0.00024205516635758436,0.9999999706182697
3.2125,0.8468864318064526,0.3079487231398042,0.02498940197873208,4.993432096968908e-06,1.215953076157751e-05,0.00024205516629555198,0.9999999706182535
3.216666666666667,0.8468864318466897,0.3079487230753895,0.024989401907482504,4.994720606704778e-06,1.216033532024116e-05,0.00024205516623250262,0.9999999706182373
3.220833333333333,0.8468864318869325,0.3079487230109639,0.0249894018362217,4.9960093334036205e-06,1.216114000129331e-05,0.00024205516616874467,0.9999999706182211
3.225,0.8468864319271812,0.30794872294652736,0.024989401764949588,4.997298277102513e-06,1.2161944804754561e-05,0.0002420551661045651,0.9999999706182049
3.2291666666666665,0.8468864319674357,0.30794872288208,0.02498940169366611,4.998587437838179e-06,1.2162749730645354e-05,0.00024205516603991885,0.9999999706181887
3.2333333333333334,0.8468864320076962,0.30794872281762165,0.02498940162237121,4.9998768156472175e-06,1.2163554778986077e-05,0.0002420551659748932,0.9999999706181725
3.2375,0.8468864320479627,0.3079487227531525,0.02498940155106487,5.001166410566029e-06,1.216435994979699e-05,0.0002420551659095405,0.9999999706181563
3.2416666666666667,0.8468864320882351,0.3079487226886724,0.024989401479747052,5.002456222630876e-06,1.2165165243098325e-05,0.00024205516584416815,0.99999997061814
3.245833333333333,0.8468864321285136,0.3079487226241815,0.024989401408417742,5.003746251878008e-06,1.2165970658910284e-05,0.00024205516577857321,0.9999999706181238
3.25,0.8468864321687981,0.3079487225596797,0.024989401337076927,5.005036498343539e-06,1.2166776197252987e-05,0.0002420551657127311,0.9999999706181075
3.2541666666666664,0.8468864322090888,0.307948722495167,0.024989401265724593,5.006326962063611e-06,1.2167581858146584e-05,0.0002420551656468155,0.9999999706180913
3.2583333333333333,0.8468864322493854,0.3079487224306435,0.02498940119436073,5.007617643074277e-06,1.216838764161119e-05,0.00024205516558088676,0.999999970618075
3.2624999999999997,0.8468864322896882,0.30794872236610904,0.02498940112298533,5.008908541411611e-06,1.2169193547666912e-05,0.000242055165514877,0.9999999706180588
3.2666666666666666,0.846886432329997,0.3079487223015637,0.024989401051598394,5.010199657111646e-06,1.2169999576333846e-05,0.00024205516544869603,0.9999999706180425
3.2708333333333335,0.8468864323703121,0.30794872223700753,0.02498940098019991,5.011490990210432e-06,1.2170805727632107e-05,0.00024205516538265906,0.9999999706180263
3.275,0.8468864324106332,0.30794872217244046,0.024989400908789875,5.01278254074398e-06,1.2171612001581768e-05,0.0002420551653164432,0.99999997061801
3.279166666666667,0.8468864324509605,0.3079487221078625,0.024989400837368288,5.014074308748338e-06,1.2172418398202941e-05,0.00024205516525015297,0.9999999706179937
3.283333333333333,0.8468864324912939,0.3079487220432737,0.024989400765935144,5.015366294259531e-06,1.2173224917515722e-05,0.00024205516518400466,0.9999999706179774
3.2875,0.8468864325316334,0.30794872197867407,0.024989400694490443,5.01665849731357e-06,1.2174031559540186e-05,0.00024205516511776465,0.9999999706179611
3.2916666666666665,0.846886432571979,0.3079487219140635,0.024989400623034178,5.017950917946531e-06,1.2174838324296452e-05,0.00024205516505148745,0.9999999706179449
3.2958333333333334,0.8468864326123308,0.30794872184944205,0.02498940055156635,5.019243556194423e-06,1.2175645211804612e-05,0.00024205516498519266,0.9999999706179286
3.3,0.8468864326526887,0.3079487217848097,0.024989400480086955,5.02053641209329e-06,1.2176452222084773e-05,0.0002420551649188105,0.9999999706179122
3.3041666666666667,0.8468864326930527,0.3079487217201665,0.02498940040859599,5.021829485679166e-06,1.2177259355157024e-05,0.000242055164852409,0.9999999706178959
3.308333333333333,0.8468864327334229,0.3079487216555124,0.024989400337093456,5.023122776988098e-06,1.2178066611041479e-05,0.0002420551647861314,0.9999999706178796
3.3125,0.8468864327737992,0.3079487215908474,0.02498940026557935,5.024416286056166e-06,1.2178873989758257e-05,0.00024205516471967605,0.9999999706178633
3.3166666666666664,0.8468864328141816,0.30794872152617153,0.024989400194053667,5.025710012919406e-06,1.2179681491327454e-05,0.00024205516465327888,0.999999970617847
3.3208333333333333,0.8468864328545702,0.3079487214614848,0.02498940012251641,5.0270039576139025e-06,1.2180489115769207e-05,0.00024205516458700039,0.9999999706178306
3.3249999999999997,0.8468864328949649,0.30794872139678714,0.024989400050967572,5.028298120175734e-06,1.2181296863103628e-05,0.000242055164520548,0.9999999706178143
3.3291666666666666,0.8468864329353658,0.3079487213320786,0.024989399979407155,5.029592500640964e-06,1.2182104733350844e-05,0.00024205516445413854,0.999999970617798
3.3333333333333335,0.8468864329757728,0.30794872126735917,0.024989399907835153,5.0308870990456876e-06,1.2182912726530968e-05,0.00024205516438761506,0.9999999706177817
3.3375,0.846886433016186,0.30794872120262884,0.024989399836251567,5.03218191542598e-06,1.2183720842664137e-05,0.00024205516432122335,0.9999999706177654
3.341666666666667,0.8468864330566054,0.30794872113788757,0.024989399764656396,5.033476949817918e-06,1.2184529081770461e-05,0.00024205516425478672,0.9999999706177489
3.345833333333333,0.8468864330970308,0.3079487210731354,0.024989399693049637,5.0347722022576405e-06,1.2185337443870106e-05,0.00024205516418824313,0.9999999706177326
3.35,0.8468864331374625,0.3079487210083724,0.024989399621431287,5.036067672781249e-06,1.218614592898321e-05,0.00024205516412181293,0.9999999706177163
3.3541666666666665,0.8468864331779002,0.30794872094359843,0.024989399549801346,5.037363361424854e-06,1.2186954537129902e-05,0.0002420551640553346,0.9999999706176999
3.3583333333333334,0.8468864332183441,0.3079487208788136,0.02498939947815981,5.038659268224554e-06,1.2187763268330332e-05,0.00024205516398889603,0.9999999706176835
3.3625,0.8468864332587942,0.3079487208140178,0.024989399406506678,5.0399553932164985e-06,1.218857212260464e-05,0.00024205516392227178,0.9999999706176672
3.3666666666666667,0.8468864332992504,0.30794872074921115,0.024989399334841948,5.0412517364368324e-06,1.2189381099972993e-05,0.0002420551638557368,0.9999999706176508
3.370833333333333,0.8468864333397128,0.30794872068439355,0.02498939926316562,5.042548297921662e-06,1.2190190200455534e-05,0.00024205516378917076,0.9999999706176343
3.375,0.8468864333801813,0.3079487206195651,0.02498939919147769,5.0438450777071554e-06,1.2190999424072433e-05,0.00024205516372262034,0.999999970617618
3.3791666666666664,0.8468864334206561,0.30794872055472566,0.024989399119778155,5.0451420758294626e-06,1.219180877084385e-05,0.00024205516365603233,0.9999999706176016
3.3833333333333333,0.8468864334611369,0.3079487204898753,0.024989399048067015,5.046439292324721e-06,1.219261824078995e-05,0.00024205516358947335,0.9999999706175853
3.3874999999999997,0.846886433501624,0.3079487204250141,0.024989398976344265,5.047736727229093e-06,1.2193427833930907e-05,0.00024205516352302682,0.9999999706175688
3.3916666666666666,0.8468864335421171,0.3079487203601419,0.024989398904609907,5.049034380578752e-06,1.2194237550286874e-05,0.00024205516345633627,0.9999999706175524
3.3958333333333335,0.8468864335826165,0.3079487202952588,0.024989398832863937,5.050332252409853e-06,1.2195047389878032e-05,0.0002420551633897776,0.999999970617536
3.4,0.846886433623122,0.30794872023036485,0.024989398761106354,5.051630342758591e-06,1.2195857352724555e-05,0.000242055163323149,0.9999999706175196
3.404166666666667,0.8468864336636337,0.30794872016545993,0.02498939868933716,5.0529286516611425e-06,1.2196667438846636e-05,0.00024205516325654045,0.9999999706175031
3.408333333333333,0.8468864337041516,0.3079487201005441,0.024989398617556346,5.05422717915373e-06,1.2197477648264462e-05,0.0002420551631899508,0.9999999706174867
3.4125,0.8468864337446756,0.3079487200356173,0.024989398545763913,5.0555259252725244e-06,1.2198287980998217e-05,0.00024205516312329165,0.9999999706174703
3.4166666666666665,0.8468864337852059,0.3079487199706796,0.024989398473959857,5.056824890053733e-06,1.2199098437068087e-05,0.00024205516305656475,0.9999999706174538
3.4208333333333334,0.8468864338257422,0.3079487199057309,0.02498939840214418,5.058124073533568e-06,1.2199909016494279e-05,0.00024205516298978896,0.9999999706174374
3.425,0.8468864338662848,0.3079487198407713,0.024989398330316877,5.05942347574824e-06,1.2200719719296982e-05,0.0002420551629230307,0.999999970617421
3.4291666666666667,0.8468864339068335,0.3079487197758008,0.02498939825847795,5.060723096733959e-06,1.2201530545496394e-05,0.00024205516285634419,0.9999999706174045
3.433333333333333,0.8468864339473884,0.30794871971081933,0.024989398186627394,5.062022936526985e-06,1.2202341495112734e-05,0.00024205516278958644,0.9999999706173881
3.4375,0.8468864339879494,0.30794871964582693,0.024989398114765207,5.063322995163535e-06,1.2203152568166197e-05,0.00024205516272285738,0.9999999706173716
3.4416666666666664,0.8468864340285166,0.30794871958082354,0.024989398042891388,5.064623272679835e-06,1.2203963764676993e-05,0.0002420551626560405,0.9999999706173551
3.4458333333333333,0.84688643406909,0.30794871951580927,0.024989397971005932,5.065923769112154e-06,1.2204775084665348e-05,0.0002420551625891563,0.9999999706173387
3.4499999999999997,0.8468864341096696,0.307948719450784,0.024989397899108843,5.0672244844967076e-06,1.220558652815147e-05,0.00024205516252243106,0.9999999706173222
3.4541666666666666,0.8468864341502553,0.3079487193857478,0.024989397827200114,5.068525418869793e-06,1.2206398095155592e-05,0.00024205516245569774,0.9999999706173057
3.4583333333333335,0.8468864341908472,0.30794871932070067,0.024989397755279745,5.069826572267639e-06,1.2207209785697925e-05,0.00024205516238889175,0.9999999706172892
3.4625,0.8468864342314453,0.3079487192556426,0.024989397683347733,5.071127944726543e-06,1.2208021599798705e-05,0.00024205516232200187,0.9999999706172727
3.466666666666667,0.8468864342720496,0.30794871919057354,0.024989397611404077,5.07242953628276e-06,1.2208833537478164e-05,0.00024205516225519113,0.9999999706172562
3.470833333333333,0.8468864343126601,0.30794871912549354,0.024989397539448777,5.07373134697257e-06,1.2209645598756536e-05,0.0002420551621884547,0.9999999706172397
3.475,0.8468864343532767,0.30794871906040255,0.02498939746748183,5.075033376832284e-06,1.2210457783654051e-05,0.00024205516212156904,0.9999999706172232
3.4791666666666665,0.8468864343938995,0.30794871899530063,0.024989397395503234,5.076335625898182e-06,1.2211270092190965e-05,0.00024205516205474668,0.9999999706172067
3.4833333333333334,0.8468864344345286,0.30794871893018777,0.024989397323512984,5.077638094206567e-06,1.2212082524387513e-05,0.0002420551619878185,0.9999999706171901
3.4875,0.8468864344751638,0.3079487188650639,0.02498939725151108,5.078940781793745e-06,1.2212895080263947e-05,0.00024205516192079567,0.9999999706171736
3.4916666666666667,0.8468864345158051,0.30794871879992913,0.02498939717949752,5.080243688696014e-06,1.2213707759840504e-05,0.00024205516185384432,0.9999999706171572
3.495833333333333,0.8468864345564527,0.30794871873478336,0.024989397107472305,5.081546814949681e-06,1.2214520563137454e-05,0.00024205516178695883,0.9999999706171406
3.5,0.8468864345971066,0.30794871866962664,0.024989397035435432,5.082850160591085e-06,1.2215333490175048e-05,0.00024205516172006567,0.9999999706171241
3.5041666666666664,0.8468864346377665,0.30794871860445894,0.024989396963386895,5.084153725656588e-06,1.2216146540973556e-05,0.00024205516165308079,0.9999999706171075
3.5083333333333333,0.8468864346784326,0.30794871853928024,0.024989396891326697,5.085457510182499e-06,1.2216959715553237e-05,0.00024205516158613718,0.999999970617091
3.5124999999999997,0.846886434719105,0.3079487184740906,0.024989396819254835,5.0867615142051405e-06,1.2217773013934354e-05,0.00024205516151919542,0.9999999706170744
3.5166666666666666,0.8468864347597835,0.30794871840889,0.024989396747171305,5.088065737760897e-06,1.2218586436137182e-05,0.00024205516145221648,0.9999999706170578
3.5208333333333335,0.8468864348004682,0.3079487183436784,0.024989396675076103,5.0893701808861e-06,1.2219399982182007e-05,0.00024205516138523043,0.9999999706170413
3.525,0.8468864348411591,0.30794871827845577,0.02498939660296923,5.090674843617102e-06,1.2220213652089084e-05,0.0002420551613182653,0.9999999706170247
3.529166666666667,0.8468864348818562,0.30794871821322223,0.024989396530850687,5.091979725990269e-06,1.2221027445878702e-05,0.0002420551612512855,0.9999999706170082
3.533333333333333,0.8468864349225596,0.3079487181479777,0.02498939645872047,5.09328482804199e-06,1.2221841363571152e-05,0.00024205516118421105,0.9999999706169916
3.5375,0.8468864349632691,0.3079487180827222,0.024989396386578575,5.094590149808627e-06,1.2222655405186707e-05,0.0002420551611171031,0.999999970616975
3.5416666666666665,0.8468864350039847,0.30794871801745566,0.024989396314425,5.09589569132658e-06,1.2223469570745682e-05,0.00024205516105011657,0.9999999706169583
3.5458333333333334,0.8468864350447066,0.30794871795217815,0.024989396242259748,5.097201452632227e-06,1.2224283860268363e-05,0.00024205516098310274,0.9999999706169418
3.55,0.8468864350854347,0.30794871788688966,0.024989396170082813,5.098507433761958e-06,1.2225098273775033e-05,0.00024205516091604264,0.9999999706169252
3.5541666666666667,0.846886435126169,0.30794871782159017,0.02498939609789419,5.099813634752199e-06,1.2225912811286016e-05,0.00024205516084896108,0.9999999706169086
3.558333333333333,0.8468864351669095,0.3079487177562797,0.02498939602569388,5.101120055639324e-06,1.2226727472821594e-05,0.00024205516078175423,0.999999970616892
3.5625,0.8468864352076563,0.3079487176909582,0.024989395953481888,5.102426696459758e-06,1.222754225840208e-05,0.0002420551607145883,0.9999999706168754
3.5666666666666664,0.8468864352484092,0.30794871762562576,0.024989395881258203,5.103733557249926e-06,1.2228357168047791e-05,0.00024205516064748056,0.9999999706168587
3.5708333333333333,0.8468864352891683,0.3079487175602823,0.024989395809022825,5.105040638046259e-06,1.2229172201779037e-05,0.00024205516058044732,0.9999999706168421
3.5749999999999997,0.8468864353299336,0.30794871749492786,0.024989395736775756,5.106347938885185e-06,1.2229987359616135e-05,0.0002420551605133199,0.9999999706168256
3.5791666666666666,0.8468864353707051,0.30794871742956237,0.024989395664516988,5.10765545980316e-06,1.2230802641579421e-05,0.00024205516044606765,0.9999999706168089
3.5833333333333335,0.8468864354114828,0.3079487173641859,0.024989395592246524,5.1089632008365925e-06,1.2231618047689206e-05,0.000242055160379009,0.9999999706167922
3.5875,0.8468864354522667,0.3079487172987984,0.024989395519964357,5.110271162021963e-06,1.2232433577965808e-05,0.00024205516031173345,0.9999999706167756
3.591666666666667,0.8468864354930569,0.30794871723339995,0.024989395447670492,5.111579343395713e-06,1.2233249232429575e-05,0.00024205516024455553,0.9999999706167589
3.595833333333333,0.8468864355338532,0.30794871716799044,0.02498939537536492,5.112887744994302e-06,1.2234065011100832e-05,0.0002420551601774762,0.9999999706167423
3.6,0.8468864355746558,0.30794871710256994,0.024989395303047647,5.114196366854172e-06,1.2234880913999906e-05,0.00024205516011028546,0.9999999706167256
3.6041666666666665,0.8468864356154646,0.30794871703713844,0.024989395230718664,5.115505209011849e-06,1.223569694114716e-05,0.0002420551600430952,0.999999970616709
3.6083333333333334,0.8468864356562796,0.3079487169716959,0.02498939515837797,5.1168142715037894e-06,1.2236513092562925e-05,0.00024205515997585589,0.9999999706166923
3.6125,0.8468864356971009,0.30794871690624237,0.02498939508602557,5.118123554366482e-06,1.2237329368267552e-05,0.00024205515990863578,0.9999999706166757
3.6166666666666667,0.8468864357379283,0.3079487168407778,0.02498939501366145,5.119433057636417e-06,1.2238145768281406e-05,0.00024205515984136738,0.999999970616659
3.620833333333333,0.846886435778762,0.3079487167753022,0.02498939494128562,5.120742781350065e-06,1.223896229262481e-05,0.00024205515977412392,0.9999999706166423
3.625,0.8468864358196019,0.3079487167098156,0.024989394868898073,5.12205272554398e-06,1.2239778941318137e-05,0.00024205515970680152,0.9999999706166256
3.6291666666666664,0.846886435860448,0.30794871664431794,0.024989394796498806,5.123362890254665e-06,1.2240595714381757e-05,0.00024205515963950406,0.999999970616609
3.6333333333333333,0.8468864359013003,0.3079487165788093,0.02498939472408782,5.124673275518612e-06,1.224141261183602e-05,0.00024205515957212835,0.9999999706165922
3.6374999999999997,0.8468864359421588,0.3079487165132896,0.024989394651665105,5.125983881372369e-06,1.2242229633701312e-05,0.00024205515950477408,0.9999999706165755
3.6416666666666666,0.8468864359830236,0.3079487164477589,0.02498939457923067,5.127294707852431e-06,1.2243046779997981e-05,0.00024205515943750579,0.9999999706165588
3.6458333333333335,0.8468864360238946,0.30794871638221716,0.024989394506784505,5.128605754995362e-06,1.2243864050746431e-05,0.00024205515937018198,0.9999999706165421
3.65,0.8468864360647718,0.3079487163166644,0.024989394434326614,5.129917022837693e-06,1.2244681445967002e-05,0.00024205515930275892,0.9999999706165253
3.654166666666667,0.8468864361056552,0.30794871625110054,0.02498939436185699,5.131228511415984e-06,1.224549896568011e-05,0.00024205515923535396,0.9999999706165086
3.658333333333333,0.8468864361465449,0.30794871618552566,0.024989394289375636,5.132540220766762e-06,1.2246316609906108e-05,0.00024205515916802384,0.9999999706164919
3.6625,0.8468864361874409,0.3079487161199398,0.024989394216882548,5.133852150926582e-06,1.2247134378665398e-05,0.00024205515910070093,0.9999999706164752
3.6666666666666665,0.8468864362283429,0.3079487160543429,0.024989394144377723,5.135164301932046e-06,1.2247952271978382e-05,0.00024205515903321848,0.9999999706164584
3.6708333333333334,0.8468864362692513,0.3079487159887349,0.024989394071861157,5.136476673819696e-06,1.2248770289865439e-05,0.00024205515896582236,0.9999999706164417
3.675,0.8468864363101659,0.3079487159231159,0.02498939399933285,5.137789266626113e-06,1.2249588432346966e-05,0.00024205515889833533,0.999999970616425
3.6791666666666667,0.8468864363510867,0.30794871585748584,0.024989393926792804,5.139102080387873e-06,1.225040669944337e-05,0.00024205515883101618,0.9999999706164082
3.683333333333333,0.8468864363920138,0.30794871579184474,0.024989393854241013,5.140415115141585e-06,1.2251225091175054e-05,0.00024205515876366568,0.9999999706163915
3.6875,0.846886436432947,0.3079487157261926,0.02498939378167748,5.141728370923824e-06,1.225204360756242e-05,0.000242055158696074,0.9999999706163747
3.6916666666666664,0.8468864364738865,0.3079487156605294,0.024989393709102192,5.143041847771216e-06,1.2252862248625885e-05,0.00024205515862855953,0.9999999706163579
3.6958333333333333,0.8468864365148323,0.3079487155948551,0.024989393636515155,5.1443555457203645e-06,1.2253681014385866e-05,0.00024205515856110364,0.9999999706163412
3.6999999999999997,0.8468864365557843,0.30794871552916975,0.024989393563916367,5.145669464807854e-06,1.2254499904862765e-05,0.0002420551584936512,0.9999999706163244
3.7041666666666666,0.8468864365967426,0.30794871546347335,0.024989393491305828,5.146983605070318e-06,1.2255318920077012e-05,0.0002420551584260334,0.9999999706163076
3.7083333333333335,0.846886436637707,0.3079487153977659,0.02498939341868353,5.1482979665444e-06,1.2256138060049049e-05,0.00024205515835855112,0.9999999706162908
3.7125,0.8468864366786777,0.30794871533204743,0.024989393346049476,5.14961254926672e-06,1.225695732479928e-05,0.00024205515829088664,0.999999970616274
3.716666666666667,0.8468864367196546,0.30794871526631784,0.024989393273403663,5.150927353273897e-06,1.2257776714348134e-05,0.0002420551582233537,0.9999999706162572
3.720833333333333,0.8468864367606378,0.3079487152005772,0.02498939320074609,5.1522423786026e-06,1.2258596228716057e-05,0.00024205515815579288,0.9999999706162404
3.725,0.8468864368016272,0.3079487151348255,0.02498939312807675,5.153557625289466e-06,1.225941586792349e-05,0.00024205515808815577,0.9999999706162236
3.7291666666666665,0.8468864368426229,0.3079487150690628,0.024989393055395645,5.154873093371167e-06,1.2260235631990876e-05,0.00024205515802063922,0.9999999706162068
3.7333333333333334,0.8468864368836249,0.30794871500328896,0.024989392982702772,5.156188782884369e-06,1.2261055520938651e-05,0.00024205515795302005,0.99999997061619
3.7375,0.8468864369246331,0.3079487149375041,0.02498939290999813,5.157504693865707e-06,1.2261875534787257e-05,0.0002420551578853881,0.9999999706161731
3.7416666666666667,0.8468864369656475,0.3079487148717081,0.02498939283728172,5.158820826351882e-06,1.2262695673557164e-05,0.00024205515781780448,0.9999999706161563
3.745833333333333,0.8468864370066681,0.307948714805901,0.02498939276455353,5.1601371803795696e-06,1.2263515937268814e-05,0.00024205515775010982,0.9999999706161394
3.75,0.8468864370476951,0.3079487147400829,0.02498939269181357,5.161453755985429e-06,1.2264336325942654e-05,0.0002420551576825353,0.9999999706161227
3.7541666666666664,0.8468864370887282,0.30794871467425367,0.024989392619061832,5.162770553206181e-06,1.226515683959916e-05,0.00024205515761485568,0.9999999706161058
3.7583333333333333,0.8468864371297676,0.3079487146084134,0.024989392546298315,5.164087572078524e-06,1.2265977478258784e-05,0.000242055157547122,0.9999999706160889
3.7624999999999997,0.8468864371708134,0.307948714542562,0.024989392473523015,5.165404812639148e-06,1.2266798241941997e-05,0.00024205515747945057,0.999999970616072
3.7666666666666666,0.8468864372118653,0.3079487144766995,0.024989392400735933,5.166722274924769e-06,1.2267619130669279e-05,0.00024205515741175372,0.9999999706160552
3.7708333333333335,0.8468864372529235,0.307948714410826,0.024989392327937066,5.16803995897212e-06,1.2268440144461105e-05,0.00024205515734406687,0.9999999706160383
3.775,0.8468864372939878,0.30794871434494137,0.024989392255126412,5.169357864817885e-06,1.226926128333793e-05,0.00024205515727628152,0.9999999706160215
3.779166666666667,0.8468864373350585,0.30794871427904563,0.02498939218230397,5.170675992498834e-06,1.2270082547320272e-05,0.0002420551572086111,0.9999999706160047
3.783333333333333,0.8468864373761354,0.30794871421313885,0.024989392109469738,5.171994342051681e-06,1.2270903936428596e-05,0.00024205515714105285,0.9999999706159878
3.7875,0.8468864374172187,0.30794871414722097,0.024989392036623714,5.173312913513171e-06,1.2271725450683388e-05,0.00024205515707336834,0.9999999706159709
3.7916666666666665,0.8468864374583082,0.307948714081292,0.024989391963765893,5.174631706920067e-06,1.2272547090105146e-05,0.00024205515700553986,0.9999999706159539
3.7958333333333334,0.8468864374994038,0.3079487140153519,0.024989391890896277,5.175950722309097e-06,1.2273368854714358e-05,0.00024205515693776167,0.999999970615937
3.8,0.8468864375405059,0.3079487139494007,0.02498939181801486,5.177269959717029e-06,1.2274190744531523e-05,0.00024205515687001348,0.9999999706159202
3.8041666666666667,0.8468864375816141,0.3079487138834384,0.024989391745121645,5.178589419180625e-06,1.2275012759577136e-05,0.00024205515680206165,0.9999999706159033
3.808333333333333,0.8468864376227286,0.307948713817465,0.024989391672216626,5.17990910073667e-06,1.2275834899871711e-05,0.00024205515673426202,0.9999999706158863
3.8125,0.8468864376638494,0.30794871375148053,0.024989391599299804,5.181229004421928e-06,1.2276657165435746e-05,0.00024205515666641752,0.9999999706158694
3.8166666666666664,0.8468864377049764,0.3079487136854849,0.024989391526371176,5.182549130273189e-06,1.227747955628976e-05,0.00024205515659860122,0.9999999706158526
3.8208333333333333,0.8468864377461097,0.3079487136194781,0.02498939145343074,5.183869478327235e-06,1.2278302072454276e-05,0.00024205515653072653,0.9999999706158356
3.8249999999999997,0.8468864377872493,0.3079487135534603,0.024989391380478492,5.18519004862088e-06,1.2279124713949798e-05,0.00024205515646286106,0.9999999706158186
3.8291666666666666,0.8468864378283951,0.30794871348743136,0.024989391307514434,5.186510841190914e-06,1.2279947480796864e-05,0.00024205515639501876,0.9999999706158017
3.8333333333333335,0.8468864378695472,0.3079487134213913,0.02498939123453856,5.187831856074158e-06,1.2280770373015987e-05,0.0002420551563270395,0.9999999706157847
3.8375,0.8468864379107056,0.30794871335534013,0.02498939116155087,5.189153093307395e-06,1.2281593390627686e-05,0.00024205515625912955,0.9999999706157678
3.841666666666667,0.8468864379518702,0.3079487132892778,0.02498939108855136,5.190474552927478e-06,1.2282416533652509e-05,0.000242055156191175,0.9999999706157509
3.845833333333333,0.8468864379930412,0.3079487132232044,0.024989391015540034,5.191796234971198e-06,1.228323980211097e-05,0.00024205515612330593,0.9999999706157339
3.85,0.8468864380342184,0.30794871315711986,0.024989390942516884,5.193118139475423e-06,1.2284063196023626e-05,0.00024205515605536524,0.999999970615717
3.8541666666666665,0.8468864380754019,0.30794871309102423,0.024989390869481914,5.194440266476961e-06,1.2284886715411014e-05,0.0002420551559875068,0.9999999706157
3.8583333333333334,0.8468864381165916,0.30794871302491744,0.024989390796435116,5.1957626160126735e-06,1.228571036029367e-05,0.00024205515591943364,0.999999970615683
3.8625,0.8468864381577876,0.30794871295879955,0.02498939072337649,5.197085188119428e-06,1.2286534130692169e-05,0.00024205515585143893,0.999999970615666
3.8666666666666667,0.84688643819899,0.3079487128926705,0.024989390650306035,5.198407982834067e-06,1.2287358026627033e-05,0.00024205515578337906,0.999999970615649
3.870833333333333,0.8468864382401986,0.30794871282653036,0.024989390577223748,5.199731000193444e-06,1.2288182048118823e-05,0.0002420551557152384,0.9999999706156321
3.875,0.8468864382814134,0.30794871276037905,0.024989390504129627,5.201054240234448e-06,1.2289006195188123e-05,0.0002420551556473251,0.9999999706156151
3.8791666666666664,0.8468864383226345,0.30794871269421664,0.02498939043102367,5.202377702993925e-06,1.2289830467855461e-05,0.0002420551555792583,0.9999999706155981
3.8833333333333333,0.846886438363862,0.3079487126280431,0.024989390357905875,5.203701388508772e-06,1.229065486614142e-05,0.0002420551555111884,0.9999999706155811
3.8874999999999997,0.8468864384050957,0.30794871256185835,0.02498939028477624,5.205025296815896e-06,1.2291479390066568e-05,0.00024205515544318564,0.9999999706155641
3.8916666666666666,0.8468864384463357,0.3079487124956625,0.024989390211634765,5.206349427952159e-06,1.229230403965147e-05,0.00024205515537517824,0.999999970615547
3.8958333333333335,0.846886438487582,0.30794871242945554,0.024989390138481445,5.207673781954473e-06,1.2293128814916694e-05,0.0002420551553070929,0.99999997061553
3.9,0.8468864385288346,0.3079487123632374,0.02498939006531628,5.208998358859728e-06,1.2293953715882822e-05,0.00024205515523898969,0.999999970615513
3.904166666666667,0.8468864385700935,0.3079487122970081,0.02498938999213927,5.210323158704851e-06,1.2294778742570443e-05,0.0002420551551709465,0.999999970615496
3.908333333333333,0.8468864386113586,0.3079487122307677,0.02498938991895041,5.211648181526758e-06,1.2295603895000143e-05,0.00024205515510282959,0.999999970615479
3.9125,0.84688643865263,0.30794871216451614,0.024989389845749697,5.212973427362387e-06,1.2296429173192514e-05,0.00024205515503468938,0.9999999706154619
3.9166666666666665,0.8468864386923038,0.30794871210181596,0.024989389772251097,5.2142276739431414e-06,1.2297212156118526e-05,0.00024205515727497638,0.9999999706154452
3.9208333333333334,0.8468864387300332,0.30794871204320295,0.02498938969948669,5.215400252658242e-06,1.229794649130521e-05,0.0002420551616678797,0.999999970615429
3.925,0.8468864387660292,0.30794871198798657,0.024989389628469798,5.216504998215163e-06,1.2298640420670906e-05,0.00024205516729714662,0.9999999706154133
3.9291666666666667,0.8468864388004355,0.3079487119357169,0.024989389559737656,5.217550910790091e-06,1.2299299305909278e-05,0.00024205517360232663,0.9999999706153982
3.933333333333333,0.8468864388333565,0.30794871188608697,0.02498938949355046,5.218544119335966e-06,1.2299926798159768e-05,0.00024205518023794653,0.9999999706153837
3.9375,0.8468864388648739,0.3079487118388759,0.024989389430008013,5.219489027364012e-06,1.2300525520621896e-05,0.0002420551869899828,0.9999999706153698
3.9416666666666664,0.8468864388950562,0.30794871179391525,0.024989389369118174,5.220388988963428e-06,1.2301097471301e-05,0.00024205519372440726,0.9999999706153565
3.9458333333333333,0.8468864389239635,0.307948711751069,0.024989389310837027,5.221246707984751e-06,1.2301644260825214e-05,0.00024205520035783148,0.9999999706153436
3.9499999999999997,0.8468864389516508,0.30794871171022203,0.024989389255092358,5.222064474128084e-06,1.2302167253096753e-05,0.0002420552068380462,0.9999999706153313
3.9541666666666666,0.8468864389787158,0.3079487116700596,0.024989389201894776,5.222868559762823e-06,1.2302682096314596e-05,0.00024205521234722476,0.9999999706153195
3.9583333333333335,0.8468864390055123,0.30794871162989307,0.024989389150832615,5.223672708573761e-06,1.2303196975833607e-05,0.00024205521665124325,0.9999999706153079
3.9625,0.8468864390320959,0.30794871158972104,0.024989389101352424,5.224476925349679e-06,1.2303711893790293e-05,0.00024205522001199742,0.9999999706152966
3.966666666666667,0.8468864390585109,0.30794871154954273,0.024989389053043903,5.225281213642932e-06,1.2304226851769289e-05,0.0002420552226344738,0.9999999706152854
3.970833333333333,0.8468864390847924,0.30794871150935776,0.024989389005602883,5.226085576089173e-06,1.230474185094635e-05,0.0002420552246792799,0.9999999706152743
3.975,0.8468864391109684,0.307948711469166,0.02498938895880387,5.226890014644459e-06,1.2305256892194132e-05,0.00024205522627202979,0.9999999706152635
3.9791666666666665,0.846886439137061,0.3079487114289675,0.02498938891247969,5.227694530761024e-06,1.2305771976160634e-05,0.0002420552275112326,0.9999999706152526
3.9833333333333334,0.8468864391630876,0.30794871138876234,0.024989388866506416,5.228499125517562e-06,1.2306287103327275e-05,0.00024205522847349593,0.9999999706152418
3.9875,0.8468864391890624,0.30794871134855073,0.02498938882079218,5.2293037997158716e-06,1.2306802274052027e-05,0.0002420552292192606,0.999999970615231
3.9916666666666667,0.8468864392149964,0.3079487113083329,0.024989388775268857,5.2301085539525005e-06,1.2307317488601375e-05,0.0002420552297954151,0.9999999706152204
3.995833333333333,0.8468864392408985,0.3079487112681091,0.024989388729885965,5.230913388671747e-06,1.230783274717395e-05,0.00024205523023892157,0.9999999706152097

